Instance-Optimal Acyclic Join Processing Without Regret: Engineering the Yannakakis Algorithm in Column Stores

Acyclic join queries can be evaluated instance-optimally using Yannakakis' algorithm, which avoids needlessly large intermediate results through semi-join passes. Recent work proposes to address the significant hidden constant factors arising from a naive implementation of Yannakakis by decomposing the hash join operator into two suboperators, called Lookup and Expand. In this paper, we present a novel method for integrating Lookup and Expand plans in interpreted environments, like column stores, formalizing them using Nested Semijoin Algebra (NSA) and implementing them through a shredding approach. We characterize the class of NSA expressions that can be evaluated instance-optimally as those that are 2-phase: no `shrinking' operator is applied after an unnest (i.e., expand). We introduce Shredded Yannakakis (SYA), an evaluation algorithm for acyclic joins that, starting from a binary join plan, transforms it into a 2-phase NSA plan, and then evaluates it through the shredding technique. We show that SYA is provably robust (i.e., never produces large intermediate results) and without regret (i.e., is never worse than the binary join plan under a suitable cost model) on the class of well-behaved binary join plans. Our experiments on a suite of 1,849 queries show that SYA improves performance for 85.3% of the queries with speedups up to 62.5x, while remaining competitive on the other queries. We hope this approach offers a fresh perspective on Yannakakis' algorithm, helping system engineers better understand its practical benefits and facilitating its adoption into a broader spectrum of query engines.

==> data-revision/ce_executiontime_dfbin_vs_sya.dat <==
query execution_time_dfbin execution_time_sya well_behaved
dblp_acyclic_201_00 1.395854 0.7836455 True
dblp_acyclic_201_01 0.23678 0.1915505 True
dblp_acyclic_201_02 0.2762945 0.238054 True
dblp_acyclic_201_03 0.9277805 0.5614079999999999 True
dblp_acyclic_201_04 0.458164 0.3052975 True
dblp_acyclic_201_05 0.103624 0.0964865 True
dblp_acyclic_201_06 0.1485795 0.1402235 True
dblp_acyclic_201_07 0.1653905 0.1574964999999999 True
dblp_acyclic_201_08 0.555709 0.3655294999999999 True
dblp_acyclic_201_09 0.4708985 0.3036225 True
dblp_acyclic_201_10 1.3107945 0.5810825 True
dblp_acyclic_201_11 0.4344139999999999 0.3161425 True
dblp_acyclic_201_12 0.1766565 0.1685195 True
dblp_acyclic_201_13 0.113587 0.128127 True
dblp_acyclic_201_14 0.667038 0.4041725 True
dblp_acyclic_201_15 1.4565935 0.674572 True
dblp_acyclic_201_16 2.0726035 0.940196 True
dblp_acyclic_201_17 1.191215 0.662766 True
dblp_acyclic_201_18 0.6682175 0.3848095 True
dblp_acyclic_201_19 0.78851 0.4312245 True
dblp_acyclic_202_00 0.1674835 0.186511 False
dblp_acyclic_202_01 1.713059 0.6255165 False
dblp_acyclic_202_02 0.9216965 0.655673 False
dblp_acyclic_202_03 0.313501 0.2753255 False
dblp_acyclic_202_04 0.4686055 0.426191 False
dblp_acyclic_202_05 1.1593925 0.7794285000000001 False
dblp_acyclic_202_06 0.43056 0.36369 False
dblp_acyclic_202_07 0.8401295 0.5876319999999999 False
dblp_acyclic_202_08 0.354356 0.327162 False
dblp_acyclic_202_09 1.4177075 0.8769795 True
dblp_acyclic_202_10 1.358253 0.7150624999999999 False
dblp_acyclic_202_11 0.44763 0.305155 False
dblp_acyclic_202_12 0.2720435 0.2382825 False
dblp_acyclic_202_13 0.279894 0.2340904999999999 False
dblp_acyclic_202_14 2.207477 1.1001595000000002 True
dblp_acyclic_202_15 0.443199 0.3841035 False
dblp_acyclic_202_16 1.429376 0.6194295000000001 True
dblp_acyclic_202_17 0.233557 0.2097535 False
dblp_acyclic_202_18 0.3658265 0.286447 False
dblp_acyclic_202_19 0.6068825 0.5086035 False
dblp_acyclic_203_00 0.498944 0.3813915 False
dblp_acyclic_203_01 0.126867 0.124347 True
dblp_acyclic_203_02 0.269916 0.30793 False
dblp_acyclic_203_03 0.2763555 0.230814 False
dblp_acyclic_203_04 1.187939 0.8582395 False
dblp_acyclic_203_05 0.383382 0.2909345 False
dblp_acyclic_203_06 1.574424 0.5129695 False
dblp_acyclic_203_07 0.2284465 0.2027575 False
dblp_acyclic_203_08 0.118659 0.161995 False
dblp_acyclic_203_09 0.733421 0.501669 False
dblp_acyclic_203_10 0.920785 0.7168135 False
dblp_acyclic_203_11 0.18456 0.266635 False
dblp_acyclic_203_12 0.470808 0.3520585 False
dblp_acyclic_203_13 0.334412 0.305373 False
dblp_acyclic_203_14 0.584237 0.4669415 False
dblp_acyclic_203_15 0.175549 0.181006 False
dblp_acyclic_203_16 0.840078 0.4320785 False
dblp_acyclic_203_17 0.291804 0.226687 False
dblp_acyclic_203_18 0.2760165 0.2656685 True
dblp_acyclic_203_19 0.204959 0.2596635 False
dblp_acyclic_204_00 0.5314995 0.5062995 False
dblp_acyclic_204_01 0.7632319999999999 0.5160295 False
dblp_acyclic_204_02 1.0582105 0.50196 False
dblp_acyclic_204_03 0.2180865 0.2560165 False
dblp_acyclic_204_04 0.7564310000000001 0.482861 False
dblp_acyclic_204_05 0.3452935 0.2879205 False
dblp_acyclic_204_06 0.205972 0.1850025 False
dblp_acyclic_204_07 0.1058465 0.0959665 False
dblp_acyclic_204_08 0.6336664999999999 0.442075 False
dblp_acyclic_204_09 0.7909139999999999 0.515547 False
dblp_acyclic_204_10 0.151328 0.185797 False
dblp_acyclic_204_11 0.117398 0.123539 False
dblp_acyclic_204_12 0.9222645 0.6214935 False
dblp_acyclic_204_13 0.4961675 0.353736 False
dblp_acyclic_204_14 0.366252 0.3340415 False
dblp_acyclic_204_15 0.5323260000000001 0.361479 False
dblp_acyclic_204_16 0.6420625 0.5559635 False
dblp_acyclic_204_17 0.1541785 0.21794 False
dblp_acyclic_204_18 0.289034 0.288753 False
dblp_acyclic_204_19 0.512874 0.5010114999999999 False
dblp_acyclic_205_00 0.5001504999999999 0.3361925 True
dblp_acyclic_205_01 0.5197345 0.463075 False
dblp_acyclic_205_02 1.290409 0.9128215 False
dblp_acyclic_205_04 6.01094 1.7192205 False
dblp_acyclic_205_05 0.42723 0.363101 False
dblp_acyclic_205_06 0.0821225 0.076523 False
dblp_acyclic_205_08 0.968685 0.7270795000000001 False
dblp_acyclic_205_09 1.805686 0.9869215 False
dblp_acyclic_205_10 0.515687 0.376774 False
dblp_acyclic_205_11 1.5391765 0.578982 False
dblp_acyclic_205_12 0.8277275 0.8786080000000001 False
dblp_acyclic_205_13 3.46441 1.111654 False
dblp_acyclic_205_15 4.803338999999999 1.110859 False
dblp_acyclic_205_16 1.528918 0.918311 False
dblp_acyclic_205_17 3.5163325 2.6845685 False
dblp_acyclic_206_00 1.3888975 0.810858 True
dblp_acyclic_206_01 0.1462435 0.137506 True
dblp_acyclic_206_02 1.422312 0.6886384999999999 True
dblp_acyclic_206_03 0.817777 0.467723 True
dblp_acyclic_206_04 0.2417755 0.195343 True
dblp_acyclic_206_05 0.2241635 0.21362 True
dblp_acyclic_206_06 0.6119235000000001 0.398822 True
dblp_acyclic_206_07 0.7147345 0.4458575 True
dblp_acyclic_206_08 0.221163 0.2093539999999999 True
dblp_acyclic_206_09 0.2646644999999999 0.255064 True
dblp_acyclic_206_10 0.9479035 0.5260205 True
dblp_acyclic_206_11 2.511874 0.9353695 True
dblp_acyclic_206_12 0.1699545 0.159274 True
dblp_acyclic_206_13 0.8438 0.483216 True
dblp_acyclic_206_14 0.9440505 0.683651 True
dblp_acyclic_206_15 0.5508505 0.355294 True
dblp_acyclic_206_16 0.7577205 0.4238895 True
dblp_acyclic_206_17 0.1152545 0.1668755 True
dblp_acyclic_206_18 0.694438 0.4562785 True
dblp_acyclic_206_19 0.4127345 0.3041045 True
dblp_acyclic_207_00 2.1911025 1.3589725 True
dblp_acyclic_207_01 0.965102 0.5366365 True
dblp_acyclic_207_02 0.370334 0.3296314999999999 True
dblp_acyclic_207_03 0.4206655 0.3697285 False
dblp_acyclic_207_04 0.712631 0.530578 False
dblp_acyclic_207_05 0.6436275 0.424687 False
dblp_acyclic_207_06 0.8418445 0.6793765 False
dblp_acyclic_207_07 0.860928 0.574148 True
dblp_acyclic_207_08 1.48244 0.6967555 False
dblp_acyclic_207_09 0.6449785 0.5926445 False
dblp_acyclic_207_10 1.0047005 0.6255745 True
dblp_acyclic_207_11 0.164401 0.1794795 False
dblp_acyclic_207_12 0.9831875 0.6890894999999999 False
dblp_acyclic_207_13 0.1828265 0.1634165 False
dblp_acyclic_207_14 0.1854035 0.1813145 False
dblp_acyclic_207_15 0.9755375 0.4886415 False
dblp_acyclic_207_16 2.463507 1.0555575 True
dblp_acyclic_207_17 0.94609 0.4828385 False
dblp_acyclic_207_18 0.374815 0.3301245 False
dblp_acyclic_207_19 1.9481355 1.5481305 False
dblp_acyclic_208_00 1.2213225 0.7410065 False
dblp_acyclic_208_01 1.7755485 0.6519090000000001 False
dblp_acyclic_208_02 0.3256329999999999 0.237729 False
dblp_acyclic_208_03 0.7609505000000001 0.4577805 False
dblp_acyclic_208_04 0.2139495 0.239893 False
dblp_acyclic_208_05 0.1651905 0.2211805 False
dblp_acyclic_208_06 0.104571 0.133928 False
dblp_acyclic_208_07 0.4412855 0.348982 False
dblp_acyclic_208_08 0.322048 0.3052155 False
dblp_acyclic_208_09 0.4032675 0.4152255 False
dblp_acyclic_208_10 0.765515 0.5868445 False
dblp_acyclic_208_11 0.886911 0.6661109999999999 False
dblp_acyclic_208_12 0.684547 0.5268765 False
dblp_acyclic_208_13 0.203549 0.3396665 False
dblp_acyclic_208_14 0.6892805 0.3786144999999999 False
dblp_acyclic_208_15 0.718472 0.6441304999999999 False
dblp_acyclic_208_16 0.8388504999999999 0.7153594999999999 False
dblp_acyclic_208_17 0.288724 0.253682 True
dblp_acyclic_208_18 0.5666465 0.405389 False
dblp_acyclic_208_19 0.7483455 0.657545 False
dblp_acyclic_209_00 1.281955 0.549499 False
dblp_acyclic_209_01 0.4135815 0.303133 False
dblp_acyclic_209_02 0.9456945 0.7294555 False
dblp_acyclic_209_03 0.426047 0.4058925 False
dblp_acyclic_209_04 1.075749 0.75471 False
dblp_acyclic_209_05 1.041405 0.5785595 False
dblp_acyclic_209_06 0.3932855 0.2608515 False
dblp_acyclic_209_07 0.3476975 0.304536 False
dblp_acyclic_209_08 0.248111 0.3303899999999999 False
dblp_acyclic_209_09 0.1920925 0.225633 False
dblp_acyclic_209_10 1.1930835 0.6177695000000001 False
dblp_acyclic_209_11 2.142326 0.8479155 False
dblp_acyclic_209_12 0.765015 0.625137 False
dblp_acyclic_209_13 0.4299115 0.42623 False
dblp_acyclic_209_14 0.8111765 0.399644 False
dblp_acyclic_209_15 0.192508 0.1790535 False
dblp_acyclic_209_16 0.7828135 0.5182205 False
dblp_acyclic_209_17 0.261818 0.284047 False
dblp_acyclic_209_18 0.27504 0.2639315 True
dblp_acyclic_209_19 0.527605 0.4384185 False
dblp_acyclic_210_00 1.087068 0.574507 False
dblp_acyclic_210_02 1.0120455 0.4564005 True
dblp_acyclic_210_03 0.130985 0.1263445 False
dblp_acyclic_210_05 1.2266695 0.7550600000000001 False
dblp_acyclic_210_07 0.540377 0.4805994999999999 False
dblp_acyclic_210_09 1.0205755 0.7211455 True
dblp_acyclic_210_10 1.5335615 0.9579675 False
dblp_acyclic_210_12 2.8976375 0.4861864999999999 False
dblp_acyclic_210_15 0.174758 0.192498 False
dblp_acyclic_210_16 12.4097935 1.1988065 False
dblp_acyclic_210_17 0.22131 0.2081135 False
dblp_acyclic_210_19 0.942228 0.760168 False
dblp_acyclic_211_02 0.396934 0.347009 False
dblp_acyclic_211_03 0.808526 0.5509435 False
dblp_acyclic_211_17 0.4524485 0.381521 False
dblp_acyclic_211_18 1.9235935 1.868331 False
dblp_acyclic_212_02 0.2395864999999999 0.2196515 True
dblp_acyclic_212_03 0.654817 0.3887715 True
dblp_acyclic_212_04 2.448459 0.5381365 True
dblp_acyclic_212_08 0.7728825 0.334973 True
dblp_acyclic_212_09 0.276396 0.2415185 True
dblp_acyclic_212_10 0.229523 0.2035799999999999 True
dblp_acyclic_212_11 0.3474755 0.2682785 True
dblp_acyclic_212_16 4.9738385 0.1574485 True
dblp_acyclic_212_18 0.345163 0.2783405 True
dblp_acyclic_212_19 0.4782785 0.331254 True
dblp_acyclic_213_00 0.2276985 0.226117 False
dblp_acyclic_213_01 0.674517 0.554583 False
dblp_acyclic_213_02 0.821766 0.538458 False
dblp_acyclic_213_03 0.3871515 0.373438 False
dblp_acyclic_213_04 0.3311635 0.2717905 False
dblp_acyclic_213_05 1.5774275 0.6305835 False
dblp_acyclic_213_06 0.9704915 0.7210205000000001 False
dblp_acyclic_213_07 0.7544685 0.6136170000000001 False
dblp_acyclic_213_08 0.6672465 0.5511825 False
dblp_acyclic_213_09 0.6864840000000001 0.6474895 False
dblp_acyclic_213_10 0.383217 0.350041 False
dblp_acyclic_213_11 0.479687 0.4036975 False
dblp_acyclic_213_12 0.4747215 0.4129095 False
dblp_acyclic_213_13 1.115483 0.8668305000000001 False
dblp_acyclic_213_14 0.6581805000000001 0.6069885 False
dblp_acyclic_213_15 0.9814425 0.7716155 False
dblp_acyclic_213_16 1.1102905 1.061593 True
dblp_acyclic_213_17 1.4529345 0.7892245 True
dblp_acyclic_213_18 1.8946425 1.147617 False
dblp_acyclic_213_19 0.122768 0.166428 False
dblp_acyclic_214_00 0.4209975 0.3589905 False
dblp_acyclic_214_01 0.2761965 0.2343115 False
dblp_acyclic_214_02 0.7531555 0.681658 False
dblp_acyclic_214_03 0.754262 0.6675025 False
dblp_acyclic_214_04 0.4079975 0.364597 False
dblp_acyclic_214_05 0.4921625 0.484239 False
dblp_acyclic_214_06 0.5299240000000001 0.4457485 False
dblp_acyclic_214_07 0.397926 0.3307685 False
dblp_acyclic_214_08 0.4430945 0.3756215 False
dblp_acyclic_214_09 1.529949 1.113958 False
dblp_acyclic_214_10 0.2742905 0.2892774999999999 False
dblp_acyclic_214_11 0.4054419999999999 0.338469 False
dblp_acyclic_214_12 0.549771 0.4766145 False
dblp_acyclic_214_13 0.633658 0.623135 False
dblp_acyclic_214_14 0.5478265 0.3745815 False
dblp_acyclic_214_15 0.723015 0.498254 False
dblp_acyclic_214_16 0.888082 0.641129 False
dblp_acyclic_214_17 0.745627 0.3454615 False
dblp_acyclic_214_18 0.350446 0.3060715 False
dblp_acyclic_214_19 0.6302939999999999 0.4215109999999999 False
dblp_acyclic_215_00 0.5422175 0.433053 False
dblp_acyclic_215_01 0.281519 0.3353525 False
dblp_acyclic_215_02 0.9370975 0.759749 False
dblp_acyclic_215_03 0.312693 0.33648 False
dblp_acyclic_215_04 0.134485 0.1629575 False
dblp_acyclic_215_05 0.2039765 0.1826785 False
dblp_acyclic_215_06 1.7901365 1.03231 False
dblp_acyclic_215_07 0.4694275 0.446355 False
dblp_acyclic_215_08 0.8132355 0.745029 False
dblp_acyclic_215_09 0.882513 0.628098 False
dblp_acyclic_215_10 0.834615 0.5434574999999999 False
dblp_acyclic_215_11 2.1696935 1.14209 False
dblp_acyclic_215_12 0.2752664999999999 0.2560705 False
dblp_acyclic_215_13 0.198517 0.278023 False
dblp_acyclic_215_14 0.7456315 0.494888 False
dblp_acyclic_215_15 0.748556 0.7104145 False
dblp_acyclic_215_16 0.832976 0.6867274999999999 False
dblp_acyclic_215_17 0.26119 0.3046419999999999 False
dblp_acyclic_215_18 0.2686935 0.3786445 False
dblp_acyclic_215_19 0.2162885 0.2479485 False
dblp_acyclic_216_05 1.9754405 0.8083899999999999 False
dblp_acyclic_216_06 1.95617 0.570736 False
dblp_acyclic_216_10 5.085350999999999 1.305845 False
dblp_acyclic_216_11 3.087679 0.987629 False
dblp_acyclic_216_16 0.964517 0.819414 False
dblp_acyclic_216_17 2.008387 1.411973 False
dblp_acyclic_216_19 3.6135825 0.974193 False
dblp_acyclic_217_01 0.314535 0.261638 False
dblp_acyclic_217_02 0.6502509999999999 0.5323075 False
dblp_acyclic_217_05 1.026192 0.72595 False
dblp_acyclic_217_08 4.372997 2.7872755 False
dblp_acyclic_217_09 0.4601165 0.2805379999999999 False
dblp_acyclic_217_10 0.2588205 0.2943265 False
dblp_acyclic_217_11 0.426035 0.235967 False
dblp_acyclic_217_15 0.1743684999999999 0.2139995 False
dblp_acyclic_218_05 1.247442 0.5544635 False
dblp_acyclic_218_14 5.147497 1.263331 False
dblp_acyclic_218_18 0.3937555 0.422014 False
dblp_acyclic_218_19 5.1669705 3.919484 False
epinions_acyclic_202_05 1.362898 0.402476 False
epinions_acyclic_203_00 0.0325229999999999 0.014082 False
epinions_acyclic_203_01 0.039053 0.0168515 False
epinions_acyclic_203_02 0.0620635 0.0225025 False
epinions_acyclic_203_03 0.0323875 0.0138005 False
epinions_acyclic_203_04 0.100655 0.040012 False
epinions_acyclic_203_05 0.038252 0.0151455 False
epinions_acyclic_203_06 0.098008 0.042494 False
epinions_acyclic_203_07 0.0977929999999999 0.040785 False
epinions_acyclic_203_08 0.046267 0.0202245 False
epinions_acyclic_203_09 0.0747495 0.027941 False
epinions_acyclic_203_10 0.031036 0.0124704999999999 False
epinions_acyclic_203_11 0.035914 0.0140205 False
epinions_acyclic_203_12 0.0541225 0.0217445 False
epinions_acyclic_203_13 0.0286305 0.0131285 False
epinions_acyclic_203_14 0.0576405 0.0248605 False
epinions_acyclic_203_15 0.0601475 0.026008 False
epinions_acyclic_203_16 0.058408 0.0222165 False
epinions_acyclic_203_17 0.0809604999999999 0.033541 False
epinions_acyclic_203_18 0.0869005 0.033726 False
epinions_acyclic_203_19 0.055506 0.024599 False
epinions_acyclic_204_00 0.019461 0.011068 False
epinions_acyclic_204_01 0.0239475 0.0137045 False
epinions_acyclic_204_02 0.0161725 0.0099075 False
epinions_acyclic_204_03 0.0175505 0.0103585 False
epinions_acyclic_204_04 0.0219835 0.010289 False
epinions_acyclic_204_05 0.018275 0.0093255 False
epinions_acyclic_204_06 0.0144985 0.0091124999999999 False
epinions_acyclic_204_07 0.0213995 0.0118195 False
epinions_acyclic_204_08 0.018635 0.0092195 False
epinions_acyclic_204_09 0.0220614999999999 0.0118009999999999 False
epinions_acyclic_204_10 0.0240254999999999 0.012397 False
epinions_acyclic_204_11 0.016463 0.0088705 False
epinions_acyclic_204_12 0.0224785 0.012998 False
epinions_acyclic_204_13 0.0174975 0.0101665 False
epinions_acyclic_204_14 0.0245145 0.012227 False
epinions_acyclic_204_15 0.0175055 0.010624 False
epinions_acyclic_204_16 0.0168735 0.009809 False
epinions_acyclic_204_17 0.0159829999999999 0.009133 False
epinions_acyclic_204_18 0.0170555 0.0107385 False
epinions_acyclic_204_19 0.023191 0.013128 False
epinions_acyclic_205_00 0.010515 0.0071715 False
epinions_acyclic_205_01 0.010856 0.007884 False
epinions_acyclic_205_02 0.0101385 0.006616 False
epinions_acyclic_205_03 0.011175 0.0077575 False
epinions_acyclic_205_04 0.011044 0.0079135 False
epinions_acyclic_205_05 0.0111875 0.008206 False
epinions_acyclic_205_06 0.0107315 0.0074365 False
epinions_acyclic_205_07 0.01086 0.007304 False
epinions_acyclic_205_08 0.0116 0.007666 False
epinions_acyclic_205_09 0.011222 0.0073895 False
epinions_acyclic_205_10 0.010813 0.0075604999999999 False
epinions_acyclic_205_11 0.0103445 0.00762 False
epinions_acyclic_205_12 0.0120955 0.0080425 False
epinions_acyclic_205_13 0.0103775 0.0077445 False
epinions_acyclic_205_14 0.0098439999999999 0.0071769999999999 False
epinions_acyclic_205_15 0.011066 0.007263 False
epinions_acyclic_205_16 0.0119135 0.0078615 False
epinions_acyclic_205_17 0.0108455 0.00811 False
epinions_acyclic_205_18 0.0113615 0.0084155 False
epinions_acyclic_205_19 0.0105495 0.0077435 False
epinions_acyclic_208_00 0.7875354999999999 0.277171 False
epinions_acyclic_208_02 0.8113075 0.2691455 False
epinions_acyclic_208_03 1.043762 0.3590335 False
epinions_acyclic_208_04 1.1111755 0.4004335 False
epinions_acyclic_208_05 0.649804 0.248236 False
epinions_acyclic_208_06 0.7482455 0.25072 False
epinions_acyclic_208_09 0.7954650000000001 0.301108 False
epinions_acyclic_208_10 0.7610535 0.2832599999999999 False
epinions_acyclic_208_11 0.6177035 0.1958905 False
epinions_acyclic_208_14 0.7790980000000001 0.268827 False
epinions_acyclic_208_15 1.27629 0.38217 False
epinions_acyclic_208_16 0.8148234999999999 0.302442 False
epinions_acyclic_208_17 0.6995405 0.2773315 False
epinions_acyclic_208_18 0.8017160000000001 0.2808825 False
epinions_acyclic_209_00 0.4330119999999999 0.1876749999999999 False
epinions_acyclic_209_01 0.333665 0.1555245 False
epinions_acyclic_209_02 0.213519 0.1033705 False
epinions_acyclic_209_03 0.3775125 0.1700725 False
epinions_acyclic_209_04 0.4691685 0.2535015 False
epinions_acyclic_209_05 0.50223 0.2610695 False
epinions_acyclic_209_06 0.470985 0.2122255 False
epinions_acyclic_209_07 0.3177514999999999 0.158286 False
epinions_acyclic_209_08 0.3623385 0.1878495 False
epinions_acyclic_209_09 0.3597194999999999 0.1674 False
epinions_acyclic_209_10 0.348829 0.156633 False
epinions_acyclic_209_11 0.3241075 0.168119 False
epinions_acyclic_209_12 0.4575745 0.2266139999999999 False
epinions_acyclic_209_13 0.2309545 0.1045025 False
epinions_acyclic_209_14 0.5037605 0.2381559999999999 False
epinions_acyclic_209_15 0.3322724999999999 0.153003 False
epinions_acyclic_209_16 0.3590345 0.173831 False
epinions_acyclic_209_17 0.4909535 0.2195385 False
epinions_acyclic_209_18 0.3435565 0.1724045 False
epinions_acyclic_209_19 0.541762 0.237395 False
epinions_acyclic_210_00 0.059744 0.03866 False
epinions_acyclic_210_01 0.0603215 0.0348809999999999 False
epinions_acyclic_210_02 0.0532 0.02418 False
epinions_acyclic_210_03 0.053397 0.026528 False
epinions_acyclic_210_04 0.0572499999999999 0.0327145 False
epinions_acyclic_210_05 0.0656245 0.037991 False
epinions_acyclic_210_06 0.0588615 0.0331375 False
epinions_acyclic_210_07 0.0535485 0.030848 False
epinions_acyclic_210_08 0.0652885 0.039424 False
epinions_acyclic_210_09 0.069397 0.043591 False
epinions_acyclic_210_10 0.0627145 0.040357 False
epinions_acyclic_210_11 0.053252 0.0307969999999999 False
epinions_acyclic_210_12 0.05694 0.032821 False
epinions_acyclic_210_13 0.0561985 0.033221 False
epinions_acyclic_210_14 0.061674 0.037536 False
epinions_acyclic_210_15 0.0568624999999999 0.0311815 False
epinions_acyclic_210_16 0.0605565 0.0339519999999999 False
epinions_acyclic_210_17 0.057892 0.034972 False
epinions_acyclic_210_18 0.0536945 0.0306685 False
epinions_acyclic_210_19 0.0651905 0.039223 False
epinions_acyclic_211_00 0.0379635 0.025909 False
epinions_acyclic_211_01 0.036482 0.024786 False
epinions_acyclic_211_02 0.0357155 0.0255989999999999 False
epinions_acyclic_211_03 0.0346895 0.023251 False
epinions_acyclic_211_04 0.0401555 0.0278725 False
epinions_acyclic_211_05 0.0378605 0.024405 False
epinions_acyclic_211_06 0.0341464999999999 0.0223735 False
epinions_acyclic_211_07 0.036667 0.025994 False
epinions_acyclic_211_08 0.036781 0.0249935 False
epinions_acyclic_211_09 0.0364435 0.025429 False
epinions_acyclic_211_10 0.03925 0.0267345 False
epinions_acyclic_211_11 0.0380625 0.0274515 False
epinions_acyclic_211_12 0.038205 0.0272665 False
epinions_acyclic_211_13 0.0378025 0.027489 False
epinions_acyclic_211_14 0.039235 0.0261964999999999 False
epinions_acyclic_211_15 0.039217 0.0258695 False
epinions_acyclic_211_16 0.034062 0.023912 False
epinions_acyclic_211_17 0.041216 0.0277625 False
epinions_acyclic_211_18 0.036015 0.025852 False
epinions_acyclic_211_19 0.0344885 0.0243584999999999 False
epinions_acyclic_215_00 1.5156575 0.615795 False
epinions_acyclic_215_01 1.552787 0.6580550000000001 False
epinions_acyclic_215_03 1.7691375 0.7644335 False
epinions_acyclic_215_04 1.698362 0.7367485 False
epinions_acyclic_215_06 1.2965049999999998 0.522202 False
epinions_acyclic_215_07 1.652191 0.705302 False
epinions_acyclic_215_08 1.5845935 0.6138859999999999 False
epinions_acyclic_215_11 1.4424955000000002 0.6136575 False
epinions_acyclic_215_13 1.352926 0.52412 False
epinions_acyclic_215_14 1.1092675 0.5168280000000001 False
epinions_acyclic_215_15 1.4077295 0.546567 False
epinions_acyclic_215_17 1.692805 0.7143025000000001 False
epinions_acyclic_215_19 1.5051584999999998 0.646325 False
epinions_acyclic_216_09 1.8163205 0.9406725 False
epinions_acyclic_216_15 1.6570935 0.8625160000000001 False
epinions_acyclic_217_00 0.406865 0.215334 False
epinions_acyclic_217_01 0.247323 0.153627 False
epinions_acyclic_217_02 0.280732 0.160192 False
epinions_acyclic_217_03 0.248951 0.129342 False
epinions_acyclic_217_04 0.320956 0.1952539999999999 False
epinions_acyclic_217_05 0.2890875 0.1709165 False
epinions_acyclic_217_06 0.312992 0.178178 False
epinions_acyclic_217_07 0.2832815 0.1648915 False
epinions_acyclic_217_08 0.28042 0.1311735 False
epinions_acyclic_217_09 0.2714455 0.1663815 False
epinions_acyclic_217_10 0.417332 0.253198 False
epinions_acyclic_217_11 0.2968435 0.1889625 False
epinions_acyclic_217_12 0.2855935 0.16446 False
epinions_acyclic_217_13 0.2470475 0.149896 False
epinions_acyclic_217_14 0.2527805 0.1473404999999999 False
epinions_acyclic_217_15 0.324899 0.19848 False
epinions_acyclic_217_16 0.3905395 0.241277 False
epinions_acyclic_217_17 0.309647 0.192435 False
epinions_acyclic_217_18 0.2823335 0.149839 False
epinions_acyclic_217_19 0.2969015 0.1833075 False
epinions_acyclic_218_00 0.06711 0.0512125 False
epinions_acyclic_218_01 0.0745925 0.0546144999999999 False
epinions_acyclic_218_02 0.084744 0.0656825 False
epinions_acyclic_218_03 0.0834525 0.0589305 False
epinions_acyclic_218_04 0.080464 0.065731 False
epinions_acyclic_218_05 0.070085 0.0540495 False
epinions_acyclic_218_06 0.0751415 0.05594 False
epinions_acyclic_218_07 0.073623 0.0591205 False
epinions_acyclic_218_08 0.0699475 0.047243 False
epinions_acyclic_218_09 0.070743 0.0504514999999999 False
epinions_acyclic_218_10 0.0775075 0.05431 False
epinions_acyclic_218_11 0.0895519999999999 0.066303 False
epinions_acyclic_218_12 0.07603 0.0608485 False
epinions_acyclic_218_13 0.0795855 0.061207 False
epinions_acyclic_218_14 0.077001 0.057849 False
epinions_acyclic_218_15 0.070937 0.051569 False
epinions_acyclic_218_16 0.0898375 0.06313 False
epinions_acyclic_218_17 0.0750905 0.057469 False
epinions_acyclic_218_18 0.076401 0.0577005 False
epinions_acyclic_218_19 0.0756284999999999 0.054026 False
hetio_acyclic_205_14 0.1256475 0.0582595 False
hetio_acyclic_221_03 1.8055625 0.5133425 False
hetio_acyclic_222_08 0.315461 0.119321 True
hetio_acyclic_226_11 1.859223 0.8875824999999999 False
job_acyclic_101_00 1.5604535 0.4595909999999999 True
job_acyclic_101_01 0.3928395 0.172854 True
job_acyclic_101_02 0.649837 0.278623 True
job_acyclic_101_03 0.4303255 0.166224 True
job_acyclic_101_04 0.191133 0.1003235 True
job_acyclic_101_05 0.78827 0.2762265 True
job_acyclic_101_06 0.1592275 0.07331 False
job_acyclic_101_07 0.189002 0.095894 True
job_acyclic_101_08 0.17523 0.0784705 False
job_acyclic_101_09 0.5003785000000001 0.187209 True
job_acyclic_101_10 0.262337 0.1278805 True
job_acyclic_101_11 0.472551 0.177138 True
job_acyclic_101_12 0.269484 0.120256 True
job_acyclic_101_13 0.0600065 0.04457 False
job_acyclic_101_14 0.056617 0.0484305 False
job_acyclic_101_15 0.119308 0.063606 False
job_acyclic_101_16 0.1218965 0.0684355 False
job_acyclic_101_17 0.1415945 0.0709134999999999 False
job_acyclic_101_18 0.055735 0.0490105 False
job_acyclic_101_19 0.1495 0.0758205 False
job_acyclic_101_20 0.0518325 0.0462175 False
job_acyclic_101_21 1.2195485 0.471758 True
job_acyclic_102_00 0.14091 0.090284 True
job_acyclic_102_01 0.1910895 0.110187 True
job_acyclic_102_03 0.081803 0.0970165 True
job_acyclic_102_04 0.0763285 0.072215 True
job_acyclic_102_05 0.0840485 0.078972 True
job_acyclic_102_07 0.0844155 0.068722 True
job_acyclic_102_08 0.058966 0.0564095 True
job_acyclic_102_10 0.22951 0.107243 True
job_acyclic_102_11 0.097176 0.0791024999999999 True
job_acyclic_102_12 0.427031 0.186226 True
job_acyclic_102_13 0.0925205 0.0676944999999999 True
job_acyclic_102_14 0.1277085 0.070503 True
job_acyclic_102_15 0.0685865 0.055901 True
job_acyclic_102_16 0.056573 0.0563625 True
job_acyclic_102_17 0.146529 0.079397 True
job_acyclic_102_18 0.0771555 0.0612555 True
job_acyclic_102_19 0.080721 0.0700225 True
job_acyclic_102_20 0.100156 0.086203 True
job_acyclic_102_21 0.0810395 0.0721825 True
job_acyclic_102_22 0.0989105 0.0862225 True
job_acyclic_102_23 0.578042 0.1489915 True
job_acyclic_102_24 0.05373 0.0542 True
job_acyclic_102_25 0.0819825 0.0737855 True
job_acyclic_102_26 0.0824749999999999 0.0726355 True
job_acyclic_102_27 0.0717285 0.0688985 True
job_acyclic_102_28 0.061961 0.059022 True
job_acyclic_102_29 0.060435 0.0577199999999999 True
job_acyclic_102_30 0.062582 0.0604375 True
job_acyclic_102_31 0.1399245 0.0693 True
job_acyclic_102_32 0.0502215 0.0512255 True
job_acyclic_102_33 0.224415 0.1244464999999999 True
job_acyclic_102_34 0.06834 0.06163 True
job_acyclic_102_35 0.2331785 0.105098 True
job_acyclic_102_36 0.1295375 0.0676074999999999 True
job_acyclic_102_37 0.05387 0.0539335 True
job_acyclic_102_38 0.064053 0.0617375 True
job_acyclic_102_39 0.0651595 0.0577415 True
job_acyclic_102_40 0.222081 0.123311 True
job_acyclic_102_41 0.0841534999999999 0.0741749999999999 True
job_acyclic_102_42 0.2263385 0.1025265 True
job_acyclic_102_43 0.054292 0.054386 True
job_acyclic_102_44 0.069671 0.062541 True
job_acyclic_102_45 0.100553 0.086538 True
job_acyclic_102_46 0.057831 0.0555304999999999 True
job_acyclic_102_47 0.1368194999999999 0.0688294999999999 True
job_acyclic_102_48 0.05427 0.0543909999999999 True
job_acyclic_102_49 0.098943 0.08544 True
job_acyclic_102_50 0.0820144999999999 0.072874 True
job_acyclic_102_51 0.138718 0.0683775 True
job_acyclic_102_52 0.052595 0.053985 True
job_acyclic_102_53 0.232514 0.1050015 True
job_acyclic_102_54 0.053043 0.0561555 True
job_acyclic_102_55 0.222177 0.1016104999999999 True
job_acyclic_102_56 0.223491 0.1259624999999999 True
job_acyclic_102_57 0.2410985 0.151156 True
job_acyclic_102_58 0.1300455 0.0646704999999999 True
job_acyclic_102_59 0.140344 0.1128465 True
job_acyclic_102_60 0.084984 0.0761505 True
job_acyclic_102_61 0.0644174999999999 0.0639575 True
job_acyclic_102_62 0.0824775 0.0735089999999999 True
job_acyclic_102_63 0.052162 0.0527715 True
job_acyclic_102_64 0.07034 0.063405 True
job_acyclic_102_65 0.1392575 0.068949 True
job_acyclic_102_66 0.06067 0.0583725 True
job_acyclic_102_67 0.0716205 0.063888 True
job_acyclic_102_68 0.0627955 0.0667075 True
job_acyclic_102_69 0.056435 0.0564475 True
job_acyclic_102_70 0.061612 0.059909 True
job_acyclic_102_71 0.0641164999999999 0.0573555 True
job_acyclic_102_73 0.8999465 0.220136 True
job_acyclic_102_74 0.22936 0.1418095 True
job_acyclic_102_75 7.4881945 0.5149250000000001 True
job_acyclic_102_76 0.1228605 0.1027625 True
job_acyclic_102_77 0.4028595 0.1376005 True
job_acyclic_102_78 0.837944 0.169416 True
job_acyclic_102_79 6.275488 0.4017245 True
job_acyclic_102_80 0.1402455 0.107969 True
job_acyclic_102_81 0.55503 0.2081915 True
job_acyclic_102_82 0.2239355 0.119753 True
job_acyclic_102_83 0.331397 0.1434415 True
job_acyclic_102_84 0.090232 0.0874675 True
job_acyclic_102_85 0.870419 0.1672635 True
job_acyclic_102_86 0.464678 0.1829275 True
job_acyclic_102_87 1.1643435 0.2013155 True
job_acyclic_102_91 0.3711675 0.144309 True
job_acyclic_102_92 0.624441 0.1604 True
job_acyclic_102_93 2.273785 0.2157795 True
job_acyclic_102_94 0.087353 0.0803405 True
job_acyclic_102_95 0.0684655 0.0660004999999999 True
job_acyclic_103_00 0.1047144999999999 0.102282 True
job_acyclic_103_01 0.1137805 0.1131105 True
job_acyclic_103_02 0.0554955 0.0581235 True
job_acyclic_103_03 0.057387 0.0589045 True
job_acyclic_103_04 0.0443185 0.041817 True
job_acyclic_103_05 0.0684345 0.0685355 True
job_acyclic_103_06 0.1133059999999999 0.112958 True
job_acyclic_103_07 0.0447595 0.0422185 True
job_acyclic_103_08 0.043542 0.0410785 True
job_acyclic_103_09 0.0406325 0.039916 True
job_acyclic_103_10 0.0446045 0.041749 True
job_acyclic_103_11 0.0426495 0.0402379999999999 True
job_acyclic_103_12 0.06232 0.0460755 True
job_acyclic_103_13 0.0327255 0.03207 True
job_acyclic_103_14 0.041809 0.039222 True
job_acyclic_103_15 0.3154559999999999 0.1025215 True
job_acyclic_103_16 0.0710669999999999 0.0388045 True
job_acyclic_103_17 0.030104 0.0254695 True
job_acyclic_103_18 0.0161685 0.0142329999999999 True
job_acyclic_103_19 0.026368 0.0232255 True
job_acyclic_103_20 0.0183475 0.018334 True
job_acyclic_103_21 0.0241955 0.0229185 True
job_acyclic_103_22 0.052692 0.024151 True
job_acyclic_103_23 0.0287709999999999 0.0148405 True
job_acyclic_103_24 1.2915255 0.120331 True
job_acyclic_103_25 0.0129625 0.021837 True
job_acyclic_103_26 0.0145875 0.0120469999999999 True
job_acyclic_103_27 0.011871 0.0114265 True
job_acyclic_103_28 0.099039 0.0599135 True
job_acyclic_103_29 0.011997 0.0115745 True
job_acyclic_103_30 1.0242185 0.150643 True
job_acyclic_103_31 0.206041 0.1496795 True
job_acyclic_103_32 0.095536 0.0634055 True
job_acyclic_103_33 0.1429805 0.143613 True
job_acyclic_103_34 0.023646 0.019427 True
job_acyclic_103_35 0.0121409999999999 0.0118745 True
job_acyclic_103_36 0.013028 0.0125884999999999 True
job_acyclic_103_37 0.0131545 0.012539 True
job_acyclic_103_38 0.1007504999999999 0.0640895 True
job_acyclic_103_39 0.0229774999999999 0.021714 True
job_acyclic_103_40 0.051758 0.050143 True
job_acyclic_103_41 0.3131144999999999 0.088737 True
job_acyclic_103_42 0.0568915 0.052468 True
job_acyclic_103_43 0.0620514999999999 0.0596725 True
job_acyclic_103_44 0.0673145 0.0647345 True
job_acyclic_103_45 0.013055 0.012357 True
job_acyclic_103_46 0.1456785 0.0965815 True
job_acyclic_103_47 0.0405465 0.0388985 True
job_acyclic_103_48 0.081843 0.0569475 True
job_acyclic_103_49 0.1549455 0.1257555 True
job_acyclic_103_50 0.058204 0.0561875 True
job_acyclic_103_51 0.02285 0.0224429999999999 True
job_acyclic_103_52 0.067663 0.0665709999999999 True
job_acyclic_103_53 0.7708735 0.127207 True
job_acyclic_103_54 0.031471 0.0311375 True
job_acyclic_103_55 0.074827 0.064914 True
job_acyclic_103_56 0.051165 0.0452925 True
job_acyclic_103_57 0.1288335 0.0659035 True
job_acyclic_103_59 0.055493 0.0555615 True
job_acyclic_103_60 0.0314399999999999 0.0334815 True
job_acyclic_103_61 0.0164825 0.0154545 True
job_acyclic_103_62 0.093716 0.0596705 True
job_acyclic_103_63 0.1058425 0.103724 True
job_acyclic_103_64 0.111621 0.1884115 True
job_acyclic_103_65 0.0596435 0.057066 True
job_acyclic_103_66 0.0606945 0.0514535 True
job_acyclic_103_67 0.1180285 0.117482 True
job_acyclic_103_68 0.1885425 0.139087 True
job_acyclic_103_69 0.0152389999999999 0.0147865 True
job_acyclic_103_70 0.2267895 0.0752849999999999 True
job_acyclic_103_71 0.062671 0.047048 True
job_acyclic_103_72 0.02623 0.02624 True
job_acyclic_103_73 0.014481 0.0155749999999999 True
job_acyclic_103_74 0.0132625 0.0138234999999999 True
job_acyclic_103_75 0.064625 0.0533644999999999 True
job_acyclic_103_76 0.1164785 0.1143059999999999 True
job_acyclic_103_77 0.0761995 0.0781735 True
job_acyclic_103_78 0.1674495 0.115792 True
job_acyclic_103_79 0.016423 0.017598 True
job_acyclic_103_80 0.109806 0.115802 True
job_acyclic_103_81 0.053764 0.04006 True
job_acyclic_103_82 0.0606644999999999 0.0472445 True
job_acyclic_103_83 0.1156285 0.104323 True
job_acyclic_103_84 0.1177755 0.116898 True
job_acyclic_103_85 0.0500489999999999 0.052397 True
job_acyclic_103_86 0.062086 0.048224 True
job_acyclic_103_87 0.065867 0.0557435 True
job_acyclic_103_88 0.063018 0.0666645 True
job_acyclic_103_89 0.063513 0.053764 True
job_acyclic_103_90 0.0112275 0.0114705 True
job_acyclic_103_91 0.0518944999999999 0.046449 True
job_acyclic_103_92 0.083675 0.0454694999999999 True
job_acyclic_103_93 0.0353035 0.0358915 True
job_acyclic_103_94 0.0410689999999999 0.0388175 True
job_acyclic_103_95 0.035642 0.036704 True
job_acyclic_103_96 0.0592245 0.0614565 True
job_acyclic_103_97 0.059462 0.06218 True
job_acyclic_103_98 0.0367575 0.0380039999999999 True
job_acyclic_103_99 0.094535 0.091059 True
job_acyclic_104_01 2.120917 0.299822 True
job_acyclic_104_03 4.878182499999999 0.395312 True
job_acyclic_104_06 0.42739 0.181435 True
job_acyclic_104_07 0.7081770000000001 0.1882045 True
job_acyclic_104_08 0.442521 0.1672235 True
job_acyclic_104_09 0.9668225 0.179564 True
job_acyclic_104_12 0.8885645 0.2164935 True
job_acyclic_104_13 1.5504915 0.242016 True
job_acyclic_104_14 0.214256 0.113265 True
job_acyclic_104_15 0.426607 0.123518 True
job_acyclic_104_16 0.3381705 0.1479935 True
job_acyclic_104_17 0.706914 0.158264 True
job_acyclic_104_18 0.3649175 0.1539325 True
job_acyclic_104_19 0.2230075 0.115819 True
job_acyclic_104_20 0.776782 0.1657505 True
job_acyclic_104_21 0.438575 0.124327 True
job_acyclic_105_00 0.3482005 0.1213245 True
job_acyclic_105_03 0.1771185 0.1274705 True
job_acyclic_105_04 0.553229 0.15392 True
job_acyclic_105_05 0.1746424999999999 0.099173 True
job_acyclic_105_06 0.261256 0.0985119999999999 True
job_acyclic_105_07 0.290549 0.142245 True
job_acyclic_105_08 0.098484 0.0884645 True
job_acyclic_105_09 0.0991645 0.0906515 True
job_acyclic_105_10 0.358679 0.1314239999999999 True
job_acyclic_105_12 0.1099459999999999 0.102738 True
job_acyclic_105_13 0.0856379999999999 0.0720475 True
job_acyclic_105_14 1.7447205 0.1897475 True
job_acyclic_105_15 0.105344 0.0917665 True
job_acyclic_105_16 0.157576 0.084451 True
job_acyclic_105_17 0.5304530000000001 0.1435695 True
job_acyclic_105_18 0.1881385 0.1167215 True
job_acyclic_105_19 0.3720995 0.135283 True
job_acyclic_105_20 0.096369 0.066663 True
job_acyclic_105_21 0.609514 0.1555975 True
job_acyclic_105_23 0.3247595 0.105344 True
job_acyclic_105_25 0.1224895 0.112005 True
job_acyclic_105_26 0.2247585 0.1094045 True
job_acyclic_105_27 0.162013 0.09107 True
job_acyclic_105_29 0.1357209999999999 0.09475 True
job_acyclic_105_31 0.0995485 0.086574 True
job_acyclic_105_32 0.070548 0.0784105 True
job_acyclic_105_35 0.213913 0.088671 True
job_acyclic_105_36 0.0607179999999999 0.0598385 True
job_acyclic_105_37 0.2247675 0.0977659999999999 True
job_acyclic_105_41 0.0727279999999999 0.070358 True
job_acyclic_105_42 0.110615 0.071907 True
job_acyclic_105_43 0.0873715 0.0630149999999999 True
job_acyclic_105_44 0.095334 0.0816824999999999 True
job_acyclic_105_45 0.109401 0.090164 True
job_acyclic_105_46 0.2666159999999999 0.136134 True
job_acyclic_105_47 0.105617 0.090535 True
job_acyclic_105_49 0.1265875 0.0791715 True
job_acyclic_105_50 0.053144 0.0556595 True
job_acyclic_105_52 0.4460985 0.18668 True
job_acyclic_105_53 0.3474264999999999 0.169626 True
job_acyclic_105_54 0.0668775 0.0636195 True
job_acyclic_105_55 0.1493705 0.093685 True
job_acyclic_105_56 0.0530805 0.0551139999999999 True
job_acyclic_105_58 0.0555645 0.0538595 True
job_acyclic_105_59 0.072096 0.0666795 True
job_acyclic_105_61 0.093845 0.072214 True
job_acyclic_105_62 0.1217594999999999 0.086068 True
job_acyclic_105_63 0.5360275 0.1411555 True
job_acyclic_105_64 0.1291855 0.090574 True
job_acyclic_105_65 0.0551735 0.0557384999999999 True
job_acyclic_105_66 0.0761755 0.068373 True
job_acyclic_105_67 0.6018865 0.139432 True
job_acyclic_105_68 0.556486 0.1447445 True
job_acyclic_105_69 0.1091305 0.0773025 True
job_acyclic_105_70 0.615869 0.152473 True
job_acyclic_105_71 0.0680929999999999 0.0601005 True
job_acyclic_105_72 0.6100745000000001 0.1517865 True
job_acyclic_105_73 0.1102595 0.0992965 True
job_acyclic_105_74 0.0593385 0.0551745 True
job_acyclic_105_75 0.0599569999999999 0.057006 True
job_acyclic_105_76 0.6527890000000001 0.1863719999999999 True
job_acyclic_105_77 1.489206 0.1871605 True
job_acyclic_105_78 0.4565445 0.134734 True
job_acyclic_105_79 0.1312265 0.077234 True
job_acyclic_105_81 1.91746 0.2217715 True
job_acyclic_105_83 0.5676165 0.1560455 True
job_acyclic_105_86 0.072141 0.0643835 True
job_acyclic_105_87 0.14203 0.083218 True
job_acyclic_105_88 0.273069 0.089346 True
job_acyclic_105_89 0.136332 0.0723655 True
job_acyclic_105_90 0.298548 0.0903885 True
job_acyclic_105_91 0.0841794999999999 0.0639225 True
job_acyclic_105_94 3.3714485 0.2871015 True
job_acyclic_105_95 1.0763064999999998 0.1756665 True
job_acyclic_105_96 0.219204 0.130039 True
job_acyclic_105_97 0.092868 0.066146 True
job_acyclic_105_99 1.81167 0.2532085 True
job_acyclic_106_00 0.0997754999999999 0.0968395 True
job_acyclic_106_01 0.1464935 0.143835 True
job_acyclic_106_02 0.140432 0.1406465 True
job_acyclic_106_03 0.093703 0.0938625 True
job_acyclic_106_04 0.0953535 0.0939805 True
job_acyclic_106_05 0.059793 0.058002 True
job_acyclic_107_08 0.5012000000000001 0.260997 False
job_acyclic_107_13 0.2328049999999999 0.1679749999999999 False
job_acyclic_107_15 0.4093205 0.2740345 False
job_acyclic_107_16 0.49156 0.248547 False
job_acyclic_107_17 1.1847075 0.4498525 False
job_acyclic_107_18 0.6736575 0.2833635 False
job_acyclic_107_19 1.69196 0.535909 False
job_acyclic_107_20 0.227455 0.170705 False
job_acyclic_107_21 0.427081 0.2895725 False
job_acyclic_108_00 4.401143 0.6420655 True
job_acyclic_108_01 1.502949 0.473572 True
job_acyclic_108_02 1.7140705 0.8323625 True
job_acyclic_108_03 1.079562 0.2797735 True
job_acyclic_108_04 0.7661815000000001 0.3540394999999999 True
job_acyclic_108_05 0.2211665 0.101056 False
job_acyclic_108_06 0.3288729999999999 0.162649 True
job_acyclic_108_07 0.778493 0.216051 True
job_acyclic_108_08 0.1566035 0.100969 True
job_acyclic_108_09 0.4051625 0.149032 True
job_acyclic_108_10 0.184446 0.098907 True
job_acyclic_108_11 0.4974364999999999 0.1594485 True
job_acyclic_108_12 0.0876725 0.0633135 False
job_acyclic_108_13 0.535355 0.187101 True
job_acyclic_108_14 4.21637 0.7807815 True
job_acyclic_108_15 0.633602 0.301319 True
job_acyclic_108_16 0.1113755 0.078186 False
job_acyclic_108_17 0.2379385 0.098568 False
job_acyclic_108_18 1.416807 0.721408 True
job_acyclic_108_19 0.766487 0.2845145 True
job_acyclic_108_20 0.380378 0.1852435 True
job_acyclic_108_21 0.813369 0.2973885 True
job_acyclic_108_22 0.2368015 0.1024785 False
job_acyclic_108_23 0.0580515 0.053459 False
job_acyclic_108_24 0.1679665 0.093058 False
job_acyclic_108_26 0.3173439999999999 0.0959945 True
job_acyclic_108_27 0.098367 0.067879 False
job_acyclic_108_28 0.1737785 0.0978634999999999 True
job_acyclic_108_29 0.638386 0.3026315 True
job_acyclic_108_30 0.345481 0.1605909999999999 True
job_acyclic_108_31 0.1492804999999999 0.098517 True
job_acyclic_108_32 0.1327185 0.100671 True
job_acyclic_108_33 0.719224 0.1762895 True
job_acyclic_108_34 0.2342429999999999 0.1313855 True
job_acyclic_108_35 1.042177 0.2443035 True
job_acyclic_108_36 0.2751055 0.1289045 True
job_acyclic_108_37 0.1004415 0.064156 False
job_acyclic_108_38 0.1375925 0.0891735 True
job_acyclic_108_39 0.274498 0.128031 True
job_acyclic_108_40 0.2135989999999999 0.1061 False
job_acyclic_108_41 0.0646515 0.051338 False
job_acyclic_108_42 0.3803955 0.260283 True
job_acyclic_108_43 0.1019285 0.0697085 False
job_acyclic_108_44 0.5652785 0.166959 True
job_acyclic_108_45 0.9788405 0.2858755 True
job_acyclic_108_46 0.1358065 0.105485 True
job_acyclic_108_47 0.2580004999999999 0.1056355 False
job_acyclic_108_48 0.2084965 0.1600079999999999 True
job_acyclic_108_49 0.63536 0.3009755 True
job_acyclic_108_50 0.1433685 0.133159 True
job_acyclic_108_51 0.1573945 0.131369 True
job_acyclic_108_52 0.191546 0.0864265 False
job_acyclic_108_54 0.042969 0.0495615 False
job_acyclic_108_55 0.5862080000000001 0.1191454999999999 True
job_acyclic_108_56 0.1159025 0.0711215 False
job_acyclic_108_57 0.0370315 0.04088 False
job_acyclic_108_58 0.097436 0.073709 True
job_acyclic_108_59 0.118041 0.081465 False
job_acyclic_108_60 0.8326565 0.1565599999999999 True
job_acyclic_108_62 0.0576305 0.053367 False
job_acyclic_108_63 0.035915 0.049728 False
job_acyclic_108_64 0.033293 0.0442725 False
job_acyclic_108_65 0.252637 0.2113815 True
job_acyclic_108_66 1.189124 0.322206 True
job_acyclic_108_67 0.821183 0.142442 True
job_acyclic_108_68 0.2779485 0.1514625 True
job_acyclic_108_69 1.8091355 0.2593204999999999 True
job_acyclic_108_70 0.04809 0.049395 False
job_acyclic_108_71 0.0799275 0.058198 False
job_acyclic_108_72 0.321181 0.1048419999999999 True
job_acyclic_108_73 0.0976905 0.0886205 True
job_acyclic_108_74 0.7589605 0.1381285 True
job_acyclic_108_75 0.2553995 0.1101574999999999 True
job_acyclic_108_76 0.18481 0.0918055 True
job_acyclic_108_77 0.100525 0.0868655 True
job_acyclic_108_78 0.1030145 0.0891265 True
job_acyclic_108_79 0.1838969999999999 0.090514 True
job_acyclic_108_80 0.341456 0.2011339999999999 True
job_acyclic_108_81 0.1013999999999999 0.087739 True
job_acyclic_108_82 0.1013475 0.087118 True
job_acyclic_108_83 0.1827865 0.0909145 True
job_acyclic_108_84 0.342986 0.200718 True
job_acyclic_108_85 0.101883 0.0878895 True
job_acyclic_108_86 0.1040079999999999 0.0899955 True
job_acyclic_108_87 0.102228 0.087078 True
job_acyclic_108_88 0.1827495 0.091813 True
job_acyclic_108_89 0.2209235 0.1995105 True
job_acyclic_108_90 0.1020445 0.0874615 True
job_acyclic_108_91 0.1114455 0.0843055 True
job_acyclic_108_92 0.122725 0.084337 True
job_acyclic_109_09 0.510411 0.1686925 True
job_acyclic_109_11 0.708686 0.1704175 True
job_acyclic_109_15 1.391467 0.256499 True
job_acyclic_109_22 0.5632575 0.20098 True
job_acyclic_109_25 2.222813 0.274307 True
job_acyclic_109_28 2.2086645000000003 0.2563275 True
job_acyclic_109_36 1.7234935 0.2423425 True
job_acyclic_109_40 0.2988969999999999 0.1374225 True
job_acyclic_109_44 2.835649 0.2693145 True
job_acyclic_109_46 0.8721725 0.1782695 True
job_acyclic_109_50 0.457882 0.167455 True
job_acyclic_109_52 1.1567335 0.186039 True
job_acyclic_109_53 1.420398 0.2243 True
job_acyclic_109_56 0.484904 0.1724275 True
job_acyclic_109_57 0.590616 0.1393685 True
job_acyclic_109_58 0.312732 0.1382425 True
job_acyclic_109_61 1.1520169999999998 0.2398414999999999 True
job_acyclic_109_62 0.7585189999999999 0.1885135 True
job_acyclic_109_63 0.8802239999999999 0.194411 True
job_acyclic_109_64 0.1923465 0.1116705 True
job_acyclic_109_65 0.2501725 0.110184 True
job_acyclic_109_66 0.3654765 0.118092 True
job_acyclic_109_67 0.336493 0.127383 True
job_acyclic_109_69 0.444028 0.1517215 True
job_acyclic_109_72 1.581775 0.2046735 True
job_acyclic_109_73 1.9130045 0.2436835 True
job_acyclic_109_75 0.6303035 0.1811404999999999 True
job_acyclic_109_77 1.865024 0.2056655 True
job_acyclic_109_81 0.7449805 0.1669255 True
job_acyclic_109_82 0.3294964999999999 0.121645 True
job_acyclic_109_84 0.129879 0.085382 True
job_acyclic_109_85 0.4552945 0.1256405 True
job_acyclic_109_86 1.359909 0.1908315 True
job_acyclic_109_87 0.578941 0.1479079999999999 True
job_acyclic_109_88 0.0635395 0.0616904999999999 True
job_acyclic_109_89 0.1630055 0.094358 True
job_acyclic_109_90 0.0655685 0.0607845 True
job_acyclic_109_95 3.31255 0.355799 True
job_acyclic_109_96 0.745657 0.2196755 True
job_acyclic_110_00 0.038733 0.0636795 False
job_acyclic_110_01 0.027556 0.0280535 False
job_acyclic_110_02 0.0258475 0.0397634999999999 False
job_acyclic_111_00 0.3721345 0.3008225 False
job_acyclic_111_13 1.498348 0.556968 False
job_acyclic_111_15 0.9539985 0.451057 False
job_acyclic_111_19 3.144451 1.144411 False
job_acyclic_111_21 4.9687775 1.339678 False
job_acyclic_111_22 5.492049 1.851513 False
job_acyclic_111_24 3.011114 0.6850449999999999 False
job_acyclic_111_26 2.9577355 1.037243 False
job_acyclic_111_28 7.299872499999999 2.16801 False
job_acyclic_111_33 2.8828035 1.5109629999999998 False
job_acyclic_111_40 1.2925925 0.6571775 False
job_acyclic_111_41 0.9360725 0.631156 False
job_acyclic_111_47 0.1713225 0.1571125 False
watdiv_acyclic_201_00 0.0309385 0.0290875 True
watdiv_acyclic_201_01 0.0050659999999999 0.0048865 True
watdiv_acyclic_201_02 0.0291239999999999 0.0271155 True
watdiv_acyclic_201_03 0.0340155 0.0325069999999999 True
watdiv_acyclic_201_04 0.03744 0.0341315 True
watdiv_acyclic_201_05 0.029001 0.028039 True
watdiv_acyclic_201_06 0.0723885 0.041803 True
watdiv_acyclic_201_07 0.0289105 0.0269855 True
watdiv_acyclic_201_08 0.0113875 0.009277 True
watdiv_acyclic_201_09 0.026006 0.024932 True
watdiv_acyclic_201_11 0.0080644999999999 0.0070145 True
watdiv_acyclic_201_12 0.0298949999999999 0.0284215 True
watdiv_acyclic_201_13 0.033003 0.0313185 True
watdiv_acyclic_201_15 0.0289405 0.0272495 True
watdiv_acyclic_201_16 0.034725 0.0326275 True
watdiv_acyclic_201_17 0.0313574999999999 0.027666 True
watdiv_acyclic_201_18 0.0313115 0.027652 True
watdiv_acyclic_201_19 0.0360775 0.032859 True
watdiv_acyclic_202_00 0.007291 0.007648 False
watdiv_acyclic_202_01 0.0800085 0.0649945 True
watdiv_acyclic_202_02 0.0176065 0.0132 False
watdiv_acyclic_202_03 0.006818 0.0066425 False
watdiv_acyclic_202_04 0.046952 0.0487065 True
watdiv_acyclic_202_05 0.6228395 0.2663535 True
watdiv_acyclic_202_06 0.1671725 0.138018 True
watdiv_acyclic_202_07 0.0149264999999999 0.014984 False
watdiv_acyclic_202_08 0.0059235 0.005679 True
watdiv_acyclic_202_10 0.058505 0.051564 True
watdiv_acyclic_202_11 0.004331 0.004259 True
watdiv_acyclic_202_12 0.0047469999999999 0.0047815 True
watdiv_acyclic_202_13 0.0050244999999999 0.0052475 False
watdiv_acyclic_202_14 0.0850155 0.050538 True
watdiv_acyclic_202_15 0.0068345 0.00632 False
watdiv_acyclic_202_16 0.0203245 0.0135725 False
watdiv_acyclic_202_17 0.012627 0.011356 True
watdiv_acyclic_202_18 0.0713 0.0893625 True
watdiv_acyclic_202_19 0.033098 0.0393885 False
watdiv_acyclic_203_00 0.21637 0.1355595 True
watdiv_acyclic_203_01 0.005319 0.0051125 True
watdiv_acyclic_203_02 0.0069444999999999 0.0053905 False
watdiv_acyclic_203_03 0.187676 0.128894 False
watdiv_acyclic_203_05 0.0050845 0.0050054999999999 False
watdiv_acyclic_203_06 0.0774015 0.0749755 True
watdiv_acyclic_203_07 0.1335 0.1243265 False
watdiv_acyclic_203_08 0.0197975 0.019364 False
watdiv_acyclic_203_09 0.1060774999999999 0.0970355 False
watdiv_acyclic_203_10 0.0042525 0.0040575 False
watdiv_acyclic_203_11 0.0569584999999999 0.053249 True
watdiv_acyclic_203_13 0.027842 0.0188935 False
watdiv_acyclic_203_14 0.007277 0.005917 True
watdiv_acyclic_203_15 0.1373095 0.1137374999999999 True
watdiv_acyclic_203_17 0.0724055 0.0713459999999999 True
watdiv_acyclic_203_18 0.19877 0.113043 False
watdiv_acyclic_203_19 0.0104064999999999 0.0082255 False
watdiv_acyclic_204_01 0.049477 0.049761 False
watdiv_acyclic_204_02 0.5859105 0.3940475 False
watdiv_acyclic_204_03 0.016981 0.0153515 False
watdiv_acyclic_204_04 1.255611 1.0223885 True
watdiv_acyclic_204_05 0.018909 0.0175135 False
watdiv_acyclic_204_06 0.199396 0.2536665 False
watdiv_acyclic_204_07 0.03342 0.0255705 False
watdiv_acyclic_204_08 0.0050285 0.0047355 True
watdiv_acyclic_204_09 0.0206845 0.0191665 False
watdiv_acyclic_204_10 0.172839 0.2451229999999999 False
watdiv_acyclic_204_11 0.262241 0.1924185 False
watdiv_acyclic_204_12 0.0280805 0.0301915 False
watdiv_acyclic_204_13 0.0034175 0.0034755 False
watdiv_acyclic_204_14 0.062039 0.0539879999999999 False
watdiv_acyclic_204_15 0.0071909999999999 0.0072584999999999 False
watdiv_acyclic_204_16 0.2794235 0.143061 False
watdiv_acyclic_204_17 0.111465 0.103762 False
watdiv_acyclic_204_18 0.1227024999999999 0.1125795 True
watdiv_acyclic_204_19 0.0578845 0.059084 False
watdiv_acyclic_205_00 0.144539 0.120393 False
watdiv_acyclic_205_03 0.4241074999999999 0.458315 True
watdiv_acyclic_205_04 0.0192934999999999 0.0200615 False
watdiv_acyclic_205_05 0.0110274999999999 0.0134795 False
watdiv_acyclic_205_07 0.6592169999999999 0.608166 False
watdiv_acyclic_205_08 0.006342 0.0067525 False
watdiv_acyclic_205_09 0.078374 0.0665235 False
watdiv_acyclic_205_11 0.0461295 0.0491065 False
watdiv_acyclic_205_12 0.029671 0.0371755 False
watdiv_acyclic_205_13 0.010934 0.0114705 False
watdiv_acyclic_205_15 0.0095105 0.009538 False
watdiv_acyclic_205_16 0.0035395 0.00321 False
watdiv_acyclic_205_17 0.5448725 0.479888 False
watdiv_acyclic_205_18 0.084592 0.08106 False
watdiv_acyclic_206_00 0.0076025 0.0070025 True
watdiv_acyclic_206_01 0.0978755 0.0596585 True
watdiv_acyclic_206_02 0.043978 0.0340515 True
watdiv_acyclic_206_03 0.003865 0.003962 True
watdiv_acyclic_206_04 0.1970305 0.0758655 True
watdiv_acyclic_206_05 0.0078205 0.0075925 True
watdiv_acyclic_206_06 0.039039 0.0334995 True
watdiv_acyclic_206_07 0.04077 0.037666 True
watdiv_acyclic_206_08 0.0318014999999999 0.027896 True
watdiv_acyclic_206_09 0.078992 0.05568 True
watdiv_acyclic_206_10 0.0095185 0.0080185 True
watdiv_acyclic_206_11 0.001479 0.001624 True
watdiv_acyclic_206_12 0.0647055 0.0475509999999999 True
watdiv_acyclic_206_13 0.0319475 0.03083 True
watdiv_acyclic_206_14 0.047769 0.041399 True
watdiv_acyclic_206_15 0.0080835 0.0080375 True
watdiv_acyclic_206_16 0.3382255 0.095363 True
watdiv_acyclic_206_17 0.002394 0.002443 True
watdiv_acyclic_206_18 0.0023375 0.0023165 True
watdiv_acyclic_206_19 0.0054555 0.0051885 True
watdiv_acyclic_207_00 0.0608785 0.0485835 True
watdiv_acyclic_207_01 0.0033645 0.0036175 False
watdiv_acyclic_207_02 0.062616 0.0466245 False
watdiv_acyclic_207_03 0.478187 0.332561 True
watdiv_acyclic_207_04 0.0341444999999999 0.037931 False
watdiv_acyclic_207_05 0.0137539999999999 0.0143329999999999 False
watdiv_acyclic_207_06 0.0553735 0.04986 True
watdiv_acyclic_207_07 0.0072145 0.0069195 True
watdiv_acyclic_207_08 0.1665665 0.1721925 True
watdiv_acyclic_207_09 0.0284415 0.0285135 False
watdiv_acyclic_207_10 0.505524 0.2150719999999999 False
watdiv_acyclic_207_11 0.0514345 0.0504165 False
watdiv_acyclic_207_12 0.2051085 0.3748765 False
watdiv_acyclic_207_13 0.0489239999999999 0.046636 True
watdiv_acyclic_207_16 0.708998 0.9273685 False
watdiv_acyclic_207_17 0.2560135 0.163162 True
watdiv_acyclic_207_18 0.231809 0.431833 False
watdiv_acyclic_207_19 0.0438995 0.054011 False
watdiv_acyclic_208_01 0.0868415 0.0313984999999999 False
watdiv_acyclic_208_02 0.011658 0.0107195 False
watdiv_acyclic_208_03 0.004369 0.0049359999999999 False
watdiv_acyclic_208_04 0.0544225 0.052617 True
watdiv_acyclic_208_05 0.2019015 0.1966455 False
watdiv_acyclic_208_06 0.0137515 0.012563 False
watdiv_acyclic_208_07 0.0042625 0.0037535 False
watdiv_acyclic_208_08 0.0055969999999999 0.0053974999999999 True
watdiv_acyclic_208_09 0.15028 0.079278 True
watdiv_acyclic_208_10 0.020281 0.0179145 True
watdiv_acyclic_208_11 0.005304 0.0052175 False
watdiv_acyclic_208_12 0.6577035 0.36102 True
watdiv_acyclic_208_13 0.076663 0.0701275 True
watdiv_acyclic_208_14 0.288733 0.209463 True
watdiv_acyclic_208_15 0.0556005 0.02949 False
watdiv_acyclic_208_16 0.0260299999999999 0.027259 True
watdiv_acyclic_208_17 0.0320924999999999 0.0326705 True
watdiv_acyclic_208_18 0.7845519999999999 0.5402165000000001 True
watdiv_acyclic_208_19 0.0582805 0.0517264999999999 True
watdiv_acyclic_209_00 0.035259 0.0373265 False
watdiv_acyclic_209_01 0.0374705 0.028434 False
watdiv_acyclic_209_02 0.0134895 0.0118715 True
watdiv_acyclic_209_03 0.7194134999999999 0.4599155 True
watdiv_acyclic_209_05 0.368569 0.380681 False
watdiv_acyclic_209_06 0.0780005 0.0609585 False
watdiv_acyclic_209_07 0.053366 0.052343 False
watdiv_acyclic_209_08 0.0067764999999999 0.0068525 False
watdiv_acyclic_209_09 0.215099 0.161732 False
watdiv_acyclic_209_10 0.0160315 0.014447 True
watdiv_acyclic_209_11 0.346475 0.198381 False
watdiv_acyclic_209_12 0.007351 0.0090704999999999 False
watdiv_acyclic_209_13 0.4366449999999999 0.314044 False
watdiv_acyclic_209_14 0.154743 0.1360245 False
watdiv_acyclic_209_15 0.1088925 0.110241 False
watdiv_acyclic_209_16 0.1486735 0.1362485 False
watdiv_acyclic_209_17 0.3082945 0.2324475 True
watdiv_acyclic_209_18 0.067083 0.026458 False
watdiv_acyclic_209_19 0.011795 0.0105554999999999 False
watdiv_acyclic_210_01 0.3843835 0.2888895 False
watdiv_acyclic_210_07 15.3678035 0.4096174999999999 False
watdiv_acyclic_210_11 0.645281 0.381702 False
watdiv_acyclic_210_15 0.3301309999999999 0.214722 False
watdiv_acyclic_210_18 0.0044745 0.0037025 False
watdiv_acyclic_211_01 0.002611 0.002584 False
watdiv_acyclic_211_04 0.2913225 0.252251 False
watdiv_acyclic_211_05 0.4148779999999999 0.4493435 False
watdiv_acyclic_211_06 0.7103900000000001 0.571283 False
watdiv_acyclic_211_07 0.064594 0.065168 False
watdiv_acyclic_211_09 0.181252 0.1075655 False
watdiv_acyclic_211_10 0.005293 0.005798 False
watdiv_acyclic_211_11 0.229409 0.1559525 False
watdiv_acyclic_211_12 0.0427045 0.043753 False
watdiv_acyclic_211_14 0.410833 0.372603 False
watdiv_acyclic_211_15 0.0418474999999999 0.0657305 False
watdiv_acyclic_211_16 0.0690655 0.0555395 False
watdiv_acyclic_211_17 0.0538105 0.057964 False
watdiv_acyclic_211_19 0.641703 0.449902 False
watdiv_acyclic_212_00 0.005123 0.004767 True
watdiv_acyclic_212_01 0.054503 0.013896 True
watdiv_acyclic_212_02 0.031735 0.0311024999999999 True
watdiv_acyclic_212_03 0.0039045 0.003899 True
watdiv_acyclic_212_04 1.2185345 0.1688359999999999 True
watdiv_acyclic_212_06 1.079985 0.1597135 True
watdiv_acyclic_212_07 0.041897 0.0425705 True
watdiv_acyclic_212_08 0.004453 0.004358 True
watdiv_acyclic_212_09 0.051035 0.0456195 True
watdiv_acyclic_212_10 0.0385165 0.0101009999999999 True
watdiv_acyclic_212_11 0.0175285 0.0085539999999999 True
watdiv_acyclic_212_12 0.003802 0.0039065 True
watdiv_acyclic_212_13 0.004352 0.004397 True
watdiv_acyclic_212_14 0.6565715000000001 0.127762 True
watdiv_acyclic_212_15 0.0056295 0.00511 True
watdiv_acyclic_212_16 0.005709 0.0051775 True
watdiv_acyclic_212_17 0.6443185 0.1231435 True
watdiv_acyclic_212_18 0.0061325 0.0055735 True
watdiv_acyclic_212_19 0.003504 0.0035125 True
watdiv_acyclic_213_01 0.1207854999999999 0.2960684999999999 False
watdiv_acyclic_213_02 0.028572 0.029191 False
watdiv_acyclic_213_03 0.0443449999999999 0.0406425 True
watdiv_acyclic_213_04 0.012357 0.0116535 False
watdiv_acyclic_213_05 0.115771 0.0852145 True
watdiv_acyclic_213_06 0.0600365 0.0676185 True
watdiv_acyclic_213_08 0.28244 0.1722155 True
watdiv_acyclic_213_09 0.0317039999999999 0.036705 False
watdiv_acyclic_213_10 0.0404604999999999 0.040333 True
watdiv_acyclic_213_11 0.380889 0.2158435 True
watdiv_acyclic_213_12 0.0297925 0.0290715 False
watdiv_acyclic_213_13 0.123498 0.120641 True
watdiv_acyclic_213_14 0.5024265 0.651619 False
watdiv_acyclic_213_15 0.0374235 0.042643 False
watdiv_acyclic_213_16 0.031003 0.030897 True
watdiv_acyclic_213_17 0.0076425 0.007569 True
watdiv_acyclic_213_18 0.294202 0.625635 False
watdiv_acyclic_213_19 0.072711 0.0658395 True
watdiv_acyclic_214_00 0.0076215 0.007159 True
watdiv_acyclic_214_01 0.075502 0.0837725 False
watdiv_acyclic_214_02 0.0357875 0.0309065 False
watdiv_acyclic_214_03 0.082048 0.063902 True
watdiv_acyclic_214_04 0.0769364999999999 0.0581145 False
watdiv_acyclic_214_05 0.030456 0.0328699999999999 False
watdiv_acyclic_214_06 0.0785385 0.0788775 False
watdiv_acyclic_214_08 0.571689 0.382503 True
watdiv_acyclic_214_09 0.0022909999999999 0.0024115 False
watdiv_acyclic_214_10 0.032246 0.0300264999999999 False
watdiv_acyclic_214_11 0.02208 0.017451 False
watdiv_acyclic_214_12 0.0173525 0.014032 False
watdiv_acyclic_214_13 0.013085 0.0114165 False
watdiv_acyclic_214_14 0.0603115 0.0531035 False
watdiv_acyclic_214_15 0.7622925 0.698576 True
watdiv_acyclic_214_16 0.052473 0.0438275 False
watdiv_acyclic_214_17 0.0556055 0.0523745 True
watdiv_acyclic_214_18 0.086968 0.058851 True
watdiv_acyclic_214_19 0.5265234999999999 0.4851765 True
watdiv_acyclic_215_00 0.08497 0.0666655 False
watdiv_acyclic_215_01 0.0371665 0.037444 False
watdiv_acyclic_215_02 0.117254 0.089812 False
watdiv_acyclic_215_03 0.0372505 0.026864 False
watdiv_acyclic_215_04 0.057627 0.060156 True
watdiv_acyclic_215_05 0.055857 0.0549655 False
watdiv_acyclic_215_06 0.880247 0.5298025 True
watdiv_acyclic_215_07 0.005329 0.005519 False
watdiv_acyclic_215_08 0.0141245 0.0132644999999999 False
watdiv_acyclic_215_09 1.023687 0.543304 False
watdiv_acyclic_215_10 0.2048915 0.1862045 False
watdiv_acyclic_215_11 0.084736 0.0335065 False
watdiv_acyclic_215_13 0.0149525 0.011185 False
watdiv_acyclic_215_14 0.0075645 0.007264 True
watdiv_acyclic_215_15 0.0129445 0.009063 False
watdiv_acyclic_215_16 0.109913 0.081931 False
watdiv_acyclic_215_17 0.0246554999999999 0.020454 False
watdiv_acyclic_215_18 0.0615664999999999 0.0599 True
watdiv_acyclic_215_19 0.028879 0.021933 False
watdiv_acyclic_216_08 0.0862795 0.0734799999999999 False
watdiv_acyclic_216_09 1.951858 0.4745085 False
watdiv_acyclic_216_14 0.0053624999999999 0.005677 False
watdiv_acyclic_216_15 0.5831230000000001 0.355663 False
watdiv_acyclic_216_16 0.203815 0.1242574999999999 False
watdiv_acyclic_216_18 0.507862 0.3795285 False
watdiv_acyclic_216_19 0.132157 0.0862755 False
watdiv_acyclic_217_00 0.3040305 0.28208 False
watdiv_acyclic_217_02 0.011633 0.012381 False
watdiv_acyclic_217_04 0.0755329999999999 0.090651 False
watdiv_acyclic_217_09 0.2918115 0.2787995 False
watdiv_acyclic_217_12 0.080678 0.091376 False
watdiv_acyclic_217_16 0.1220405 0.1327749999999999 False
watdiv_acyclic_217_19 0.1245505 0.144351 False
watdiv_acyclic_218_03 0.106438 0.106896 False
watdiv_acyclic_218_05 0.0320595 0.032864 False
watdiv_acyclic_218_06 0.3948264999999999 0.3379 False
watdiv_acyclic_218_07 0.0405215 0.0363255 False
watdiv_acyclic_218_09 1.4390904999999998 1.7015289999999998 False
watdiv_acyclic_218_14 1.0365535 0.41517 False
watdiv_acyclic_218_16 0.013735 0.0188155 False
watdiv_acyclic_218_17 0.0079035 0.010616 False
yago_acyclic_chain_12_00 0.0675215 0.062942 False
yago_acyclic_chain_12_01 0.835632 0.291975 False
yago_acyclic_chain_12_02 0.048827 0.046154 False
yago_acyclic_chain_12_03 0.1855835 0.17379 False
yago_acyclic_chain_12_04 0.096606 0.090085 False
yago_acyclic_chain_12_05 0.0493845 0.0477005 False
yago_acyclic_chain_12_06 0.004716 0.004311 False
yago_acyclic_chain_12_07 0.2096489999999999 0.45384 False
yago_acyclic_chain_12_08 0.209315 0.2495434999999999 False
yago_acyclic_chain_12_09 0.007083 0.007191 False
yago_acyclic_chain_12_10 0.0983324999999999 0.0905585 False
yago_acyclic_chain_12_11 0.122942 0.116903 False
yago_acyclic_chain_12_12 0.175188 0.176764 False
yago_acyclic_chain_12_13 0.0230315 0.022635 False
yago_acyclic_chain_12_14 0.063477 0.029856 False
yago_acyclic_chain_12_15 0.255472 0.250754 True
yago_acyclic_chain_12_16 0.0086675 0.008607 False
yago_acyclic_chain_12_17 0.2975259999999999 0.0086905 False
yago_acyclic_chain_12_18 0.022523 0.0227115 False
yago_acyclic_chain_12_19 0.152094 0.1659689999999999 False
yago_acyclic_chain_12_20 0.14428 0.1481454999999999 False
yago_acyclic_chain_12_21 0.009828 0.0104945 False
yago_acyclic_chain_12_22 0.1544404999999999 0.1521255 False
yago_acyclic_chain_12_23 0.147093 0.137859 False
yago_acyclic_chain_12_24 0.243979 0.329764 False
yago_acyclic_chain_12_25 0.086856 0.083135 False
yago_acyclic_chain_12_26 0.246656 0.490539 False
yago_acyclic_chain_12_27 0.0613675 0.0560335 False
yago_acyclic_chain_12_28 0.0084505 0.007473 False
yago_acyclic_chain_12_29 0.3811355 0.385696 True
yago_acyclic_chain_12_30 0.011141 0.00699 False
yago_acyclic_chain_12_31 0.0295515 0.029417 False
yago_acyclic_chain_12_32 0.2006385 0.2144025 False
yago_acyclic_chain_12_33 0.0175105 0.0194345 False
yago_acyclic_chain_12_34 0.0610365 0.0681535 False
yago_acyclic_chain_12_35 0.0180965 0.0162715 False
yago_acyclic_chain_12_37 0.0105595 0.0091 False
yago_acyclic_chain_12_38 0.2251625 0.370889 False
yago_acyclic_chain_12_39 0.1710155 0.4300925 False
yago_acyclic_chain_12_40 0.057849 0.0461565 False
yago_acyclic_chain_12_41 0.2346405 0.167173 True
yago_acyclic_chain_12_42 0.2166374999999999 0.2231915 False
yago_acyclic_chain_12_43 0.2941885 0.32235 False
yago_acyclic_chain_12_44 0.1343585 0.015219 False
yago_acyclic_chain_12_45 0.0200359999999999 0.020086 False
yago_acyclic_chain_12_46 0.4160665 0.252545 False
yago_acyclic_chain_12_47 0.3940895 0.388008 True
yago_acyclic_chain_12_48 0.1199845 0.121086 False
yago_acyclic_chain_12_49 0.111262 0.1082725 False
yago_acyclic_chain_12_50 0.0504089999999999 0.042734 False
yago_acyclic_chain_12_51 0.104242 0.107308 False
yago_acyclic_chain_12_52 0.168425 0.163696 False
yago_acyclic_chain_12_53 0.6979425 0.4917275 False
yago_acyclic_chain_12_54 0.177662 0.1765355 False
yago_acyclic_chain_12_55 0.015874 0.0123345 False
yago_acyclic_chain_12_56 0.3049705 0.2662584999999999 False
yago_acyclic_chain_12_57 0.2383515 0.2047525 False
yago_acyclic_chain_12_58 0.204764 0.2129174999999999 False
yago_acyclic_chain_12_59 0.090686 0.0910765 False
yago_acyclic_chain_12_60 0.374356 0.305246 False
yago_acyclic_chain_12_61 0.0257535 0.0290015 False
yago_acyclic_chain_12_62 0.2044675 0.374137 False
yago_acyclic_chain_12_63 0.0579785 0.0560645 False
yago_acyclic_chain_12_64 0.203153 0.2865355 False
yago_acyclic_chain_12_65 0.09135 0.084828 False
yago_acyclic_chain_12_66 0.0596265 0.056185 False
yago_acyclic_chain_12_67 0.036197 0.036846 False
yago_acyclic_chain_12_68 0.145218 0.1464404999999999 True
yago_acyclic_chain_12_69 0.0787799999999999 0.0543084999999999 False
yago_acyclic_chain_12_70 0.2052775 0.1849819999999999 False
yago_acyclic_chain_12_71 0.0074365 0.0060645 False
yago_acyclic_chain_12_72 0.1353395 0.1878665 False
yago_acyclic_chain_12_73 0.463575 1.1644725 False
yago_acyclic_chain_12_74 0.1753994999999999 0.1726885 False
yago_acyclic_chain_6_00 0.17812 0.2073674999999999 True
yago_acyclic_chain_6_01 0.0082545 0.0055755 False
yago_acyclic_chain_6_02 0.479226 0.4210895 False
yago_acyclic_chain_6_03 0.003642 0.003645 True
yago_acyclic_chain_6_04 0.1724399999999999 0.2594695 False
yago_acyclic_chain_6_05 0.005797 0.007146 False
yago_acyclic_chain_6_06 0.009935 0.004436 False
yago_acyclic_chain_6_07 0.048957 0.0490209999999999 False
yago_acyclic_chain_6_08 0.0828079999999999 0.088944 True
yago_acyclic_chain_6_09 0.0916135 0.1016054999999999 True
yago_acyclic_chain_6_10 0.055512 0.0308935 False
yago_acyclic_chain_6_11 0.0541355 0.058131 False
yago_acyclic_chain_6_12 0.0067045 0.0046635 False
yago_acyclic_chain_6_13 0.007934 0.0077575 False
yago_acyclic_chain_6_14 0.0513005 0.04366 False
yago_acyclic_chain_6_15 0.0036155 0.003687 False
yago_acyclic_chain_6_16 0.0030895 0.003406 False
yago_acyclic_chain_6_17 0.0033144999999999 0.003364 False
yago_acyclic_chain_6_18 0.0930755 0.0917825 True
yago_acyclic_chain_6_19 0.004986 0.0046345 False
yago_acyclic_chain_6_20 0.1064575 0.1033535 False
yago_acyclic_chain_6_21 0.2517 0.1843505 False
yago_acyclic_chain_6_22 0.081561 0.0763409999999999 True
yago_acyclic_chain_6_23 0.0486225 0.048972 False
yago_acyclic_chain_6_24 0.1492184999999999 0.1486009999999999 False
yago_acyclic_chain_6_25 0.0046739999999999 0.0049375 False
yago_acyclic_chain_6_26 0.19465 0.2024409999999999 False
yago_acyclic_chain_6_27 0.061845 0.031282 False
yago_acyclic_chain_6_28 0.132454 0.1054445 False
yago_acyclic_chain_6_29 0.261351 0.3189405 True
yago_acyclic_chain_6_30 0.0560574999999999 0.0598314999999999 False
yago_acyclic_chain_6_31 0.0453955 0.047846 False
yago_acyclic_chain_6_32 0.403323 0.2975925 False
yago_acyclic_chain_6_33 0.047108 0.064265 False
yago_acyclic_chain_6_34 0.0092105 0.010035 False
yago_acyclic_chain_6_35 0.2436345 0.187115 False
yago_acyclic_chain_6_36 0.091925 0.064511 False
yago_acyclic_chain_6_37 0.049359 0.049564 False
yago_acyclic_chain_6_38 0.0091644999999999 0.0066665 False
yago_acyclic_chain_6_39 0.012097 0.009403 False
yago_acyclic_chain_6_40 0.009738 0.0088209999999999 False
yago_acyclic_chain_6_41 0.0903715 0.082782 False
yago_acyclic_chain_6_42 0.0503965 0.0491565 False
yago_acyclic_chain_6_43 0.0410665 0.0408325 False
yago_acyclic_chain_6_44 0.0052014999999999 0.004562 False
yago_acyclic_chain_6_45 0.008083 0.00671 False
yago_acyclic_chain_6_46 0.006486 0.0057339999999999 False
yago_acyclic_chain_6_47 0.053987 0.0523175 False
yago_acyclic_chain_6_48 0.099436 0.095511 False
yago_acyclic_chain_6_49 0.0524105 0.049475 True
yago_acyclic_chain_6_50 0.0033895 0.003799 False
yago_acyclic_chain_6_51 0.0895575 0.088918 False
yago_acyclic_chain_6_52 0.003014 0.0026154999999999 False
yago_acyclic_chain_6_53 0.1782035 0.1767665 True
yago_acyclic_chain_6_54 0.0057345 0.0053305 False
yago_acyclic_chain_6_55 0.091504 0.1031605 False
yago_acyclic_chain_6_56 0.0045769999999999 0.0044069999999999 True
yago_acyclic_chain_6_57 0.0035115 0.002232 False
yago_acyclic_chain_6_58 0.0038405 0.0041015 False
yago_acyclic_chain_6_59 0.0016245 0.001961 False
yago_acyclic_chain_6_60 0.001235 0.001145 False
yago_acyclic_chain_6_61 0.056294 0.0532095 False
yago_acyclic_chain_6_62 0.04595 0.0461344999999999 False
yago_acyclic_chain_6_63 0.1221335 0.113903 False
yago_acyclic_chain_6_64 0.005239 0.0052605 False
yago_acyclic_chain_6_65 0.0900675 0.089137 True
yago_acyclic_chain_6_66 0.003385 0.0036225 False
yago_acyclic_chain_6_67 0.0464 0.045965 True
yago_acyclic_chain_6_68 0.1613979999999999 0.151256 False
yago_acyclic_chain_6_69 0.0530734999999999 0.049852 False
yago_acyclic_chain_6_70 0.186105 0.2214795 False
yago_acyclic_chain_6_71 0.0556534999999999 0.0498824999999999 False
yago_acyclic_chain_6_72 0.0972389999999999 0.0878115 False
yago_acyclic_chain_6_73 0.096949 0.0979355 True
yago_acyclic_chain_9_00 0.0941545 0.049669 False
yago_acyclic_chain_9_01 0.0093789999999999 0.0080465 False
yago_acyclic_chain_9_02 0.0990574999999999 0.080413 False
yago_acyclic_chain_9_03 0.004182 0.003955 False
yago_acyclic_chain_9_04 0.0031415 0.003281 False
yago_acyclic_chain_9_05 0.1330915 0.134693 False
yago_acyclic_chain_9_06 0.080527 0.0621035 False
yago_acyclic_chain_9_07 0.4316919999999999 0.432703 True
yago_acyclic_chain_9_08 0.008427 0.007241 False
yago_acyclic_chain_9_09 0.1756955 0.336929 False
yago_acyclic_chain_9_10 0.173151 0.169941 False
yago_acyclic_chain_9_11 0.2709114999999999 0.258565 False
yago_acyclic_chain_9_12 0.005918 0.0049715 False
yago_acyclic_chain_9_13 0.2473455 0.168414 False
yago_acyclic_chain_9_14 0.154473 0.1537629999999999 False
yago_acyclic_chain_9_15 0.0120915 0.0131325 False
yago_acyclic_chain_9_16 0.0537735 0.0532745 False
yago_acyclic_chain_9_17 0.19002 0.2655245 False
yago_acyclic_chain_9_18 0.0499079999999999 0.0501235 True
yago_acyclic_chain_9_19 0.416192 0.399296 False
yago_acyclic_chain_9_20 0.005138 0.007194 False
yago_acyclic_chain_9_21 0.003033 0.003413 False
yago_acyclic_chain_9_22 0.187719 0.1822079999999999 False
yago_acyclic_chain_9_23 0.0122225 0.0124735 False
yago_acyclic_chain_9_24 0.0062045 0.00625 False
yago_acyclic_chain_9_25 0.0175155 0.016797 False
yago_acyclic_chain_9_26 0.449053 0.3959884999999999 False
yago_acyclic_chain_9_27 0.0084505 0.0098585 True
yago_acyclic_chain_9_28 0.0498165 0.0500665 False
yago_acyclic_chain_9_29 0.006781 0.006452 False
yago_acyclic_chain_9_30 0.0063875 0.0078455 False
yago_acyclic_chain_9_31 0.040372 0.027937 False
yago_acyclic_chain_9_32 0.0356975 0.0365744999999999 False
yago_acyclic_chain_9_33 0.100594 0.105041 False
yago_acyclic_chain_9_34 0.007374 0.008361 False
yago_acyclic_chain_9_35 0.048386 0.0503455 False
yago_acyclic_chain_9_36 0.0491925 0.0474374999999999 False
yago_acyclic_chain_9_37 0.1351574999999999 0.1687735 False
yago_acyclic_chain_9_38 0.0084755 0.0075309999999999 False
yago_acyclic_chain_9_39 0.008289 0.0076825 False
yago_acyclic_chain_9_40 0.0053679999999999 0.005584 False
yago_acyclic_chain_9_41 0.0614145 0.0601025 False
yago_acyclic_chain_9_42 0.1712485 0.199995 False
yago_acyclic_chain_9_43 0.067104 0.061056 False
yago_acyclic_chain_9_44 0.0101805 0.0064624999999999 False
yago_acyclic_chain_9_45 0.0025915 0.002611 False
yago_acyclic_chain_9_46 0.011041 0.014343 False
yago_acyclic_chain_9_47 0.2410875 0.2326185 False
yago_acyclic_chain_9_48 0.0081535 0.0068665 False
yago_acyclic_chain_9_49 0.080368 0.07818 False
yago_acyclic_chain_9_50 0.006506 0.0061115 False
yago_acyclic_chain_9_51 0.007711 0.0070115 False
yago_acyclic_chain_9_52 0.1306775 0.1420805 False
yago_acyclic_chain_9_53 0.1178029999999999 0.064022 False
yago_acyclic_chain_9_54 0.048431 0.0475435 False
yago_acyclic_chain_9_55 0.0057365 0.0056035 False
yago_acyclic_chain_9_56 0.006892 0.006894 False
yago_acyclic_chain_9_57 0.0048125 0.004131 False
yago_acyclic_chain_9_58 0.0753055 0.0326635 False
yago_acyclic_chain_9_59 0.197514 0.2240595 True
yago_acyclic_chain_9_60 0.0072945 0.0067589999999999 False
yago_acyclic_chain_9_61 0.057783 0.063484 False
yago_acyclic_chain_9_62 0.4271494999999999 0.517887 False
yago_acyclic_chain_9_63 0.2130035 0.1771485 False
yago_acyclic_chain_9_64 0.0768215 0.0542355 False
yago_acyclic_chain_9_65 0.191215 0.2668245 False
yago_acyclic_chain_9_66 0.156239 0.155888 False
yago_acyclic_chain_9_67 0.016808 0.0156234999999999 False
yago_acyclic_chain_9_68 0.0095615 0.0079615 False
yago_acyclic_chain_9_69 0.320214 0.3199045 False
yago_acyclic_chain_9_70 0.334178 0.300408 False
yago_acyclic_chain_9_72 0.8782875 0.775393 False
yago_acyclic_chain_9_73 2.743648 2.979115 False
yago_acyclic_chain_9_74 2.7486175 2.968388 False
yago_acyclic_star_6_00 0.0247655 0.023781 True
yago_acyclic_star_6_01 0.0021425 0.0020755 True
yago_acyclic_star_6_02 0.0045874999999999 0.003997 True
yago_acyclic_star_6_03 0.005282 0.0075095 True
yago_acyclic_star_6_04 0.10339 0.1000504999999999 True
yago_acyclic_star_6_05 0.007068 0.0057929999999999 True
yago_acyclic_star_6_06 0.001133 0.001055 True
yago_acyclic_star_6_07 0.005056 0.0021095 True
yago_acyclic_star_6_08 0.0006529999999999 0.0006464999999999 True
yago_acyclic_star_6_09 0.077861 0.073583 True
yago_acyclic_star_6_10 0.0024514999999999 0.0026344999999999 True
yago_acyclic_star_6_11 0.080715 0.0855325 True
yago_acyclic_star_6_12 0.0201025 0.0198204999999999 True
yago_acyclic_star_6_13 0.0075555 0.001895 True
yago_acyclic_star_6_14 0.005723 0.005436 True
yago_acyclic_star_6_15 0.0506075 0.0493555 True
yago_acyclic_star_6_16 0.0023225 0.002295 True
yago_acyclic_star_6_17 0.006963 0.0055055 True
yago_acyclic_star_6_18 0.03242 0.0318645 True
yago_acyclic_star_6_19 0.0014865 0.0017079999999999 True
yago_acyclic_star_6_20 0.0608285 0.0542295 True
yago_acyclic_star_6_21 0.07015 0.0727174999999999 True
yago_acyclic_star_6_22 0.0083455 0.002551 True
yago_acyclic_star_6_23 0.0567094999999999 0.0245025 True
yago_acyclic_star_6_24 0.204584 0.1832119999999999 True
yago_acyclic_star_6_25 0.0034584999999999 0.0032445 True
yago_acyclic_star_6_26 0.069123 0.0668245 True
yago_acyclic_star_6_27 0.0421885 0.0252635 True
yago_acyclic_star_6_28 0.215938 0.1942625 True
yago_acyclic_star_6_29 0.0060665 0.005376 True
yago_acyclic_star_6_30 0.040761 0.040963 True
yago_acyclic_star_6_31 0.1144985 0.1297055 True
yago_acyclic_star_6_32 0.1029809999999999 0.0915545 True
yago_acyclic_star_6_33 0.030385 0.002062 True
yago_acyclic_star_6_34 0.019448 0.0120255 True
yago_acyclic_star_6_35 0.005468 0.005254 True
yago_acyclic_star_6_36 0.00173 0.0016895 True
yago_acyclic_star_6_37 0.0059349999999999 0.005894 True
yago_acyclic_star_6_38 0.00575 0.0053705 True
yago_acyclic_star_6_39 0.344716 0.0055119999999999 True
yago_acyclic_star_6_40 0.102162 0.091169 True
yago_acyclic_star_6_41 0.123109 0.111153 True
yago_acyclic_star_6_42 0.0044525 0.0007355 True
yago_acyclic_star_6_43 0.0030565 0.001336 True
yago_acyclic_star_6_44 0.0034865 0.0034165 True
yago_acyclic_star_6_45 0.029382 0.044378 True
yago_acyclic_star_6_46 0.0009505 0.000954 True
yago_acyclic_star_6_47 0.004498 0.004127 True
yago_acyclic_star_6_48 0.1486164999999999 0.121228 True
yago_acyclic_star_6_49 0.000716 0.0006525 True
yago_acyclic_star_6_50 0.1718529999999999 0.1461205 True
yago_acyclic_star_6_51 0.001106 0.0010745 True
yago_acyclic_star_6_52 0.003635 0.00366 True
yago_acyclic_star_6_53 0.0242744999999999 0.0235475 True
yago_acyclic_star_6_54 0.0436585 0.0413435 True
yago_acyclic_star_6_55 0.080523 0.0739155 True
yago_acyclic_star_6_56 0.0036474999999999 0.003125 True
yago_acyclic_star_6_57 0.0623155 0.0552495 True
yago_acyclic_star_6_58 0.0298505 0.029226 True
yago_acyclic_star_6_59 0.0135975 0.0074545 True
yago_acyclic_star_6_60 0.0040265 0.0034325 True
yago_acyclic_star_6_61 0.085154 0.0956225 True
yago_acyclic_star_6_62 0.066672 0.0682784999999999 True
yago_acyclic_star_6_63 0.1639535 0.146879 True
yago_acyclic_star_6_64 0.0850885 0.0958 True
yago_acyclic_star_6_65 0.1276915 0.1075935 True
yago_acyclic_star_6_66 0.1367305 0.1353565 True
yago_acyclic_star_6_67 0.123779 0.116476 True
yago_acyclic_star_6_68 0.0987545 0.093549 True
yago_acyclic_star_6_69 0.189632 0.1717795 True
yago_acyclic_star_6_70 0.162121 0.164688 True
yago_acyclic_star_6_71 0.0218669999999999 0.013208 True
yago_acyclic_star_6_72 0.167352 0.192647 True
yago_acyclic_star_6_73 0.277414 0.238924 True
yago_acyclic_star_6_74 0.0988024999999999 0.078849 True
yago_acyclic_star_6_75 0.167086 0.1896065 True
yago_acyclic_star_6_76 0.0091035 0.0063065 True
yago_acyclic_star_6_77 0.0667435 0.05719 True
yago_acyclic_tree_6_01 0.0036935 0.0046855 False
yago_acyclic_tree_6_02 0.4738465 0.377528 False
yago_acyclic_tree_6_03 0.1490185 0.1943285 False
yago_acyclic_tree_6_04 0.1122875 0.102478 True
yago_acyclic_tree_6_05 0.002875 0.003147 False
yago_acyclic_tree_6_06 0.0101979999999999 0.0101844999999999 False
yago_acyclic_tree_6_07 0.1184365 0.134132 False
yago_acyclic_tree_6_08 0.0816275 0.0832815 True
yago_acyclic_tree_6_09 0.201823 0.218525 False
yago_acyclic_tree_6_10 0.478248 0.3570795 False
yago_acyclic_tree_6_11 0.0082235 0.0066445 False
yago_acyclic_tree_6_12 0.0741285 0.0730675 False
yago_acyclic_tree_6_13 0.1945825 0.2097525 False
yago_acyclic_tree_6_14 0.0062264999999999 0.0068945 False
yago_acyclic_tree_6_15 0.0014 0.001477 False
yago_acyclic_tree_6_16 0.081354 0.0781795 False
yago_acyclic_tree_6_17 0.491614 0.379619 False
yago_acyclic_tree_6_18 0.0065335 0.0069495 True
yago_acyclic_tree_6_19 0.004838 0.0047385 True
yago_acyclic_tree_6_20 0.004942 0.005554 False
yago_acyclic_tree_6_21 0.102882 0.1082974999999999 False
yago_acyclic_tree_6_22 0.0036239999999999 0.001781 False
yago_acyclic_tree_6_23 0.0026925 0.0028634999999999 False
yago_acyclic_tree_6_24 0.0309835 0.035341 False
yago_acyclic_tree_6_25 0.480773 0.405268 False
yago_acyclic_tree_6_26 0.1520395 0.1700585 False
yago_acyclic_tree_6_27 0.0043479999999999 0.0040555 True
yago_acyclic_tree_6_28 0.0783925 0.0813285 False
yago_acyclic_tree_6_29 0.0061845 0.0069485 False
yago_acyclic_tree_6_30 0.1453325 0.159808 False
yago_acyclic_tree_6_31 0.0048265 0.00502 False
yago_acyclic_tree_6_32 0.199676 0.1889305 True
yago_acyclic_tree_6_33 0.2983545 0.452087 False
yago_acyclic_tree_6_34 0.005387 0.0052365 False
yago_acyclic_tree_6_35 0.098081 0.0818895 False
yago_acyclic_tree_6_36 0.010925 0.011057 False
yago_acyclic_tree_6_37 0.1965085 0.202556 False
yago_acyclic_tree_6_38 12.3335225 8.273445500000001 False
yago_acyclic_tree_6_39 0.0039895 0.0041235 False
yago_acyclic_tree_6_40 0.142007 0.1841855 False
yago_acyclic_tree_6_41 0.003297 0.004457 False
yago_acyclic_tree_6_42 0.1691475 0.1860105 False
yago_acyclic_tree_6_43 0.2700075 0.2549384999999999 False
yago_acyclic_tree_6_44 0.0857385 0.0651605 True
yago_acyclic_tree_6_45 0.009507 0.0113049999999999 True
yago_acyclic_tree_6_46 0.0050595 0.0054065 False
yago_acyclic_tree_6_47 0.002818 0.002368 False
yago_acyclic_tree_6_48 0.1049255 0.002804 False
yago_acyclic_tree_6_49 0.138322 0.1362135 True
yago_acyclic_tree_6_50 0.174601 0.168646 True
yago_acyclic_tree_6_51 0.1490065 0.047984 False
yago_acyclic_tree_6_52 0.3283445 0.34602 False
yago_acyclic_tree_6_53 0.0048925 0.0051015 False
yago_acyclic_tree_6_54 1.796303 0.049523 False
yago_acyclic_tree_6_55 0.001967 0.001969 False
yago_acyclic_tree_6_56 0.4351494999999999 0.2247265 True
yago_acyclic_tree_6_57 0.486573 0.407993 False
yago_acyclic_tree_6_58 0.8323529999999999 0.513857 True
yago_acyclic_tree_6_59 0.1329314999999999 0.1318415 False
yago_acyclic_tree_6_60 0.0843585 0.100686 False
yago_acyclic_tree_6_61 0.135534 0.1296155 False
yago_acyclic_tree_6_62 0.0508674999999999 0.0679605 False
yago_acyclic_tree_6_63 0.4932025 0.4335215 False
yago_acyclic_tree_6_64 2.0031595 1.800072 False
yago_acyclic_tree_6_65 0.1118435 0.105879 False
yago_acyclic_tree_6_66 0.1485325 0.167132 False
yago_acyclic_tree_6_67 4.667398 0.7025980000000001 False
yago_acyclic_tree_6_68 0.2193965 0.2350825 False
yago_acyclic_tree_6_69 0.004311 0.0026905 False
yago_acyclic_tree_6_70 0.0056135 0.005114 False
yago_acyclic_tree_6_71 0.0058435 0.0051195 False
yago_acyclic_tree_6_72 0.4674195 0.3755475 False
yago_acyclic_tree_6_73 0.0072005 0.005485 False
yago_acyclic_tree_6_75 0.265963 0.297645 True
yago_acyclic_tree_6_76 0.056429 0.052425 False
yago_acyclic_tree_6_77 0.026384 0.007968 False
yago_acyclic_tree_6_78 0.2084855 0.2489165 False
yago_acyclic_tree_6_79 0.008972 0.0066885 True

==> data-revision/ce_executiontime_duckdbbin_vs_dfbin.dat <==
query execution_time_duckdbbin execution_time_dfbin
dblp_acyclic_201_00 0.8597154999999999 1.395854
dblp_acyclic_201_01 0.1476815 0.23678
dblp_acyclic_201_02 0.2056104999999999 0.2762945
dblp_acyclic_201_03 0.590417 0.9277805
dblp_acyclic_201_04 0.350535 0.458164
dblp_acyclic_201_05 0.1005655 0.103624
dblp_acyclic_201_06 0.1194375 0.1485795
dblp_acyclic_201_07 0.1118619999999999 0.1653905
dblp_acyclic_201_08 0.381233 0.555709
dblp_acyclic_201_09 0.3196925 0.4708985
dblp_acyclic_201_10 1.1582310000000002 1.3107945
dblp_acyclic_201_11 0.296597 0.4344139999999999
dblp_acyclic_201_12 0.1094474999999999 0.1766565
dblp_acyclic_201_13 0.0792414999999999 0.113587
dblp_acyclic_201_14 0.4227329999999999 0.667038
dblp_acyclic_201_15 0.8929864999999999 1.4565935
dblp_acyclic_201_16 1.1768995 2.0726035
dblp_acyclic_201_17 0.555438 1.191215
dblp_acyclic_201_18 0.4299389999999999 0.6682175
dblp_acyclic_201_19 0.4665144999999999 0.78851
dblp_acyclic_202_00 0.1068929999999999 0.1674835
dblp_acyclic_202_01 0.8406104999999999 1.713059
dblp_acyclic_202_02 0.5519515 0.9216965
dblp_acyclic_202_03 0.230848 0.313501
dblp_acyclic_202_04 0.3213795 0.4686055
dblp_acyclic_202_05 0.649805 1.1593925
dblp_acyclic_202_06 0.3116449999999999 0.43056
dblp_acyclic_202_07 0.609549 0.8401295
dblp_acyclic_202_08 0.2591245 0.354356
dblp_acyclic_202_09 0.9043185 1.4177075
dblp_acyclic_202_10 0.8431115 1.358253
dblp_acyclic_202_11 0.2753139999999999 0.44763
dblp_acyclic_202_12 0.1954229999999999 0.2720435
dblp_acyclic_202_13 0.2758764999999999 0.279894
dblp_acyclic_202_14 1.6130519999999997 2.207477
dblp_acyclic_202_15 0.305766 0.443199
dblp_acyclic_202_16 0.8066955000000001 1.429376
dblp_acyclic_202_17 0.4364105 0.233557
dblp_acyclic_202_18 0.3039914999999999 0.3658265
dblp_acyclic_202_19 0.405578 0.6068825
dblp_acyclic_203_00 0.294842 0.498944
dblp_acyclic_203_01 0.0715514999999999 0.126867
dblp_acyclic_203_02 0.156238 0.269916
dblp_acyclic_203_03 0.1948075 0.2763555
dblp_acyclic_203_04 0.738836 1.187939
dblp_acyclic_203_05 0.243912 0.383382
dblp_acyclic_203_06 1.0859855 1.574424
dblp_acyclic_203_07 0.251198 0.2284465
dblp_acyclic_203_08 0.2802735 0.118659
dblp_acyclic_203_09 0.4624629999999999 0.733421
dblp_acyclic_203_10 0.594778 0.920785
dblp_acyclic_203_11 0.314982 0.18456
dblp_acyclic_203_12 0.3875244999999999 0.470808
dblp_acyclic_203_13 0.266272 0.334412
dblp_acyclic_203_14 0.3738879999999999 0.584237
dblp_acyclic_203_15 0.6289149999999999 0.175549
dblp_acyclic_203_16 0.7630815 0.840078
dblp_acyclic_203_17 0.19971 0.291804
dblp_acyclic_203_18 0.2017175 0.2760165
dblp_acyclic_203_19 0.18168 0.204959
dblp_acyclic_204_00 0.332287 0.5314995
dblp_acyclic_204_01 2.4213790000000004 0.7632319999999999
dblp_acyclic_204_02 0.9125375 1.0582105
dblp_acyclic_204_03 0.278017 0.2180865
dblp_acyclic_204_04 0.6622155000000001 0.7564310000000001
dblp_acyclic_204_05 0.2813055 0.3452935
dblp_acyclic_204_06 0.456495 0.205972
dblp_acyclic_204_07 0.087268 0.1058465
dblp_acyclic_204_08 0.411918 0.6336664999999999
dblp_acyclic_204_09 0.5202745 0.7909139999999999
dblp_acyclic_204_10 0.1022585 0.151328
dblp_acyclic_204_11 0.1854945 0.117398
dblp_acyclic_204_12 0.5496829999999999 0.9222645
dblp_acyclic_204_13 0.8604044999999999 0.4961675
dblp_acyclic_204_14 0.7120925 0.366252
dblp_acyclic_204_15 0.436759 0.5323260000000001
dblp_acyclic_204_16 0.415873 0.6420625
dblp_acyclic_204_17 0.134709 0.1541785
dblp_acyclic_204_18 0.30906 0.289034
dblp_acyclic_204_19 0.323359 0.512874
dblp_acyclic_205_00 0.432377 0.5001504999999999
dblp_acyclic_205_01 0.406134 0.5197345
dblp_acyclic_205_02 1.017292 1.290409
dblp_acyclic_205_04 11.099356999999998 6.01094
dblp_acyclic_205_05 0.8206815000000001 0.42723
dblp_acyclic_205_06 0.059591 0.0821225
dblp_acyclic_205_08 0.5959640000000002 0.968685
dblp_acyclic_205_09 5.646253 1.805686
dblp_acyclic_205_10 0.3878065 0.515687
dblp_acyclic_205_11 2.770285 1.5391765
dblp_acyclic_205_12 0.576956 0.8277275
dblp_acyclic_205_13 9.242214 3.46441
dblp_acyclic_205_15 10.6119685 4.803338999999999
dblp_acyclic_205_16 2.325763 1.528918
dblp_acyclic_205_17 2.0654615 3.5163325
dblp_acyclic_206_00 0.7190945 1.3888975
dblp_acyclic_206_01 0.103151 0.1462435
dblp_acyclic_206_02 0.8937575 1.422312
dblp_acyclic_206_03 0.499391 0.817777
dblp_acyclic_206_04 0.1555435 0.2417755
dblp_acyclic_206_05 0.143699 0.2241635
dblp_acyclic_206_06 0.4163605 0.6119235000000001
dblp_acyclic_206_07 0.453002 0.7147345
dblp_acyclic_206_08 0.1314294999999999 0.221163
dblp_acyclic_206_09 0.1446255 0.2646644999999999
dblp_acyclic_206_10 0.6270975000000001 0.9479035
dblp_acyclic_206_11 1.2204700000000002 2.511874
dblp_acyclic_206_12 0.1126175 0.1699545
dblp_acyclic_206_13 0.5217265 0.8438
dblp_acyclic_206_14 0.5170939999999999 0.9440505
dblp_acyclic_206_15 0.3789929999999999 0.5508505
dblp_acyclic_206_16 0.4767755 0.7577205
dblp_acyclic_206_17 0.082542 0.1152545
dblp_acyclic_206_18 0.4527355 0.694438
dblp_acyclic_206_19 0.303353 0.4127345
dblp_acyclic_207_00 1.3933749999999998 2.1911025
dblp_acyclic_207_01 0.5534165 0.965102
dblp_acyclic_207_02 0.2522655 0.370334
dblp_acyclic_207_03 0.292492 0.4206655
dblp_acyclic_207_04 0.4707349999999999 0.712631
dblp_acyclic_207_05 0.5961625 0.6436275
dblp_acyclic_207_06 0.573007 0.8418445
dblp_acyclic_207_07 0.4312655 0.860928
dblp_acyclic_207_08 0.6582845 1.48244
dblp_acyclic_207_09 0.3944574999999999 0.6449785
dblp_acyclic_207_10 0.6318935 1.0047005
dblp_acyclic_207_11 0.115646 0.164401
dblp_acyclic_207_12 0.6956 0.9831875
dblp_acyclic_207_13 0.1449524999999999 0.1828265
dblp_acyclic_207_14 0.1099235 0.1854035
dblp_acyclic_207_15 0.7242744999999999 0.9755375
dblp_acyclic_207_16 1.4795945 2.463507
dblp_acyclic_207_17 0.5242359999999999 0.94609
dblp_acyclic_207_18 0.659105 0.374815
dblp_acyclic_207_19 0.9886195 1.9481355
dblp_acyclic_208_00 0.7469804999999999 1.2213225
dblp_acyclic_208_01 1.4171185 1.7755485
dblp_acyclic_208_02 0.2469435 0.3256329999999999
dblp_acyclic_208_03 0.9707955 0.7609505000000001
dblp_acyclic_208_04 0.1682334999999999 0.2139495
dblp_acyclic_208_05 0.172898 0.1651905
dblp_acyclic_208_06 0.2389845 0.104571
dblp_acyclic_208_07 1.4583129999999995 0.4412855
dblp_acyclic_208_08 0.3003729999999999 0.322048
dblp_acyclic_208_09 0.8635025 0.4032675
dblp_acyclic_208_10 2.2023385 0.765515
dblp_acyclic_208_11 0.904321 0.886911
dblp_acyclic_208_12 0.4708 0.684547
dblp_acyclic_208_13 0.133202 0.203549
dblp_acyclic_208_14 0.5169175000000001 0.6892805
dblp_acyclic_208_15 0.5105755 0.718472
dblp_acyclic_208_16 0.5533490000000001 0.8388504999999999
dblp_acyclic_208_17 0.1941955 0.288724
dblp_acyclic_208_18 1.4962615 0.5666465
dblp_acyclic_208_19 0.80983 0.7483455
dblp_acyclic_209_00 1.8683965 1.281955
dblp_acyclic_209_01 0.3319495 0.4135815
dblp_acyclic_209_02 0.7121725000000001 0.9456945
dblp_acyclic_209_03 0.308226 0.426047
dblp_acyclic_209_04 0.778281 1.075749
dblp_acyclic_209_05 0.6383395 1.041405
dblp_acyclic_209_06 0.313772 0.3932855
dblp_acyclic_209_07 0.831512 0.3476975
dblp_acyclic_209_08 0.15883 0.248111
dblp_acyclic_209_09 0.307342 0.1920925
dblp_acyclic_209_10 0.9229735 1.1930835
dblp_acyclic_209_11 2.0188215 2.142326
dblp_acyclic_209_12 0.5678525 0.765015
dblp_acyclic_209_13 0.3265289999999999 0.4299115
dblp_acyclic_209_14 0.8342415 0.8111765
dblp_acyclic_209_15 0.122536 0.192508
dblp_acyclic_209_16 1.6747365 0.7828135
dblp_acyclic_209_17 0.2081489999999999 0.261818
dblp_acyclic_209_18 0.172836 0.27504
dblp_acyclic_209_19 0.862528 0.527605
dblp_acyclic_210_00 1.25862 1.087068
dblp_acyclic_210_02 1.0025689999999998 1.0120455
dblp_acyclic_210_03 0.087166 0.130985
dblp_acyclic_210_05 0.8234680000000001 1.2266695
dblp_acyclic_210_07 0.58915 0.540377
dblp_acyclic_210_09 0.816689 1.0205755
dblp_acyclic_210_10 2.0632105000000003 1.5335615
dblp_acyclic_210_12 4.161872499999999 2.8976375
dblp_acyclic_210_15 0.0768965 0.174758
dblp_acyclic_210_16 31.086682 12.4097935
dblp_acyclic_210_17 0.1318565 0.22131
dblp_acyclic_210_19 1.4863185 0.942228
dblp_acyclic_211_02 0.346327 0.396934
dblp_acyclic_211_03 1.679882 0.808526
dblp_acyclic_211_17 0.4059864999999999 0.4524485
dblp_acyclic_211_18 1.172122 1.9235935
dblp_acyclic_212_02 0.1749274999999999 0.2395864999999999
dblp_acyclic_212_03 0.7738784999999999 0.654817
dblp_acyclic_212_04 5.001901 2.448459
dblp_acyclic_212_08 0.591124 0.7728825
dblp_acyclic_212_09 0.1951475 0.276396
dblp_acyclic_212_10 0.163059 0.229523
dblp_acyclic_212_11 0.2381165 0.3474755
dblp_acyclic_212_16 77.5551305 4.9738385
dblp_acyclic_212_18 0.238644 0.345163
dblp_acyclic_212_19 0.4013219999999999 0.4782785
dblp_acyclic_213_00 0.1694715 0.2276985
dblp_acyclic_213_01 0.4728174999999999 0.674517
dblp_acyclic_213_02 0.6135735 0.821766
dblp_acyclic_213_03 0.280304 0.3871515
dblp_acyclic_213_04 0.269688 0.3311635
dblp_acyclic_213_05 0.8340325000000001 1.5774275
dblp_acyclic_213_06 0.8238414999999999 0.9704915
dblp_acyclic_213_07 0.5678289999999999 0.7544685
dblp_acyclic_213_08 0.4406155 0.6672465
dblp_acyclic_213_09 0.5145155000000001 0.6864840000000001
dblp_acyclic_213_10 0.289305 0.383217
dblp_acyclic_213_11 0.383482 0.479687
dblp_acyclic_213_12 0.3481605 0.4747215
dblp_acyclic_213_13 0.7718560000000001 1.115483
dblp_acyclic_213_14 0.422109 0.6581805000000001
dblp_acyclic_213_15 0.595287 0.9814425
dblp_acyclic_213_16 0.8694474999999999 1.1102905
dblp_acyclic_213_17 0.7508229999999999 1.4529345
dblp_acyclic_213_18 1.100139 1.8946425
dblp_acyclic_213_19 0.080962 0.122768
dblp_acyclic_214_00 0.3541014999999999 0.4209975
dblp_acyclic_214_01 0.1655775 0.2761965
dblp_acyclic_214_02 0.5169995 0.7531555
dblp_acyclic_214_03 0.5843565 0.754262
dblp_acyclic_214_04 0.3091665 0.4079975
dblp_acyclic_214_05 1.153114 0.4921625
dblp_acyclic_214_06 0.4384885 0.5299240000000001
dblp_acyclic_214_07 0.2832534999999999 0.397926
dblp_acyclic_214_08 0.3136175 0.4430945
dblp_acyclic_214_09 0.7826739999999999 1.529949
dblp_acyclic_214_10 0.207757 0.2742905
dblp_acyclic_214_11 0.2894445 0.4054419999999999
dblp_acyclic_214_12 0.3970905 0.549771
dblp_acyclic_214_13 0.4288665 0.633658
dblp_acyclic_214_14 0.452884 0.5478265
dblp_acyclic_214_15 1.566682 0.723015
dblp_acyclic_214_16 0.6266864999999999 0.888082
dblp_acyclic_214_17 0.6733044999999999 0.745627
dblp_acyclic_214_18 0.5669414999999999 0.350446
dblp_acyclic_214_19 0.6013445 0.6302939999999999
dblp_acyclic_215_00 0.381988 0.5422175
dblp_acyclic_215_01 0.2013074999999999 0.281519
dblp_acyclic_215_02 0.968055 0.9370975
dblp_acyclic_215_03 0.2458194999999999 0.312693
dblp_acyclic_215_04 0.1391629999999999 0.134485
dblp_acyclic_215_05 0.147299 0.2039765
dblp_acyclic_215_06 1.3499065 1.7901365
dblp_acyclic_215_07 0.3105835 0.4694275
dblp_acyclic_215_08 2.1985055000000004 0.8132355
dblp_acyclic_215_09 1.0065025 0.882513
dblp_acyclic_215_10 0.5506619999999999 0.834615
dblp_acyclic_215_11 2.7874715000000005 2.1696935
dblp_acyclic_215_12 0.270556 0.2752664999999999
dblp_acyclic_215_13 0.112976 0.198517
dblp_acyclic_215_14 1.207624 0.7456315
dblp_acyclic_215_15 0.957415 0.748556
dblp_acyclic_215_16 0.480938 0.832976
dblp_acyclic_215_17 0.195822 0.26119
dblp_acyclic_215_18 0.160595 0.2686935
dblp_acyclic_215_19 0.1494115 0.2162885
dblp_acyclic_216_05 1.4577465000000005 1.9754405
dblp_acyclic_216_06 3.7513315 1.95617
dblp_acyclic_216_10 3.0202430000000007 5.085350999999999
dblp_acyclic_216_11 6.610104 3.087679
dblp_acyclic_216_16 0.7285075000000001 0.964517
dblp_acyclic_216_17 0.7082069999999999 2.008387
dblp_acyclic_216_19 2.5281945 3.6135825
dblp_acyclic_217_01 0.21652 0.314535
dblp_acyclic_217_02 1.2657675 0.6502509999999999
dblp_acyclic_217_05 0.9245305 1.026192
dblp_acyclic_217_08 2.665074 4.372997
dblp_acyclic_217_09 0.4717359999999999 0.4601165
dblp_acyclic_217_10 0.1814354999999999 0.2588205
dblp_acyclic_217_11 0.3773189999999999 0.426035
dblp_acyclic_217_15 0.1043 0.1743684999999999
dblp_acyclic_218_05 3.779489 1.247442
dblp_acyclic_218_14 12.049658 5.147497
dblp_acyclic_218_18 0.242063 0.3937555
dblp_acyclic_218_19 2.0152685 5.1669705
epinions_acyclic_202_05 1.1126865 1.362898
epinions_acyclic_203_00 0.049317 0.0325229999999999
epinions_acyclic_203_01 0.0457034999999999 0.039053
epinions_acyclic_203_02 0.0645195 0.0620635
epinions_acyclic_203_03 0.396608 0.0323875
epinions_acyclic_203_04 0.1311065 0.100655
epinions_acyclic_203_05 0.161363 0.038252
epinions_acyclic_203_06 0.314304 0.098008
epinions_acyclic_203_07 0.1403495 0.0977929999999999
epinions_acyclic_203_08 0.1142605 0.046267
epinions_acyclic_203_09 0.1871274999999999 0.0747495
epinions_acyclic_203_10 0.171677 0.031036
epinions_acyclic_203_11 0.059543 0.035914
epinions_acyclic_203_12 0.0564909999999999 0.0541225
epinions_acyclic_203_13 0.1523189999999999 0.0286305
epinions_acyclic_203_14 0.2108799999999999 0.0576405
epinions_acyclic_203_15 0.1034025 0.0601475
epinions_acyclic_203_16 0.0549035 0.058408
epinions_acyclic_203_17 0.470016 0.0809604999999999
epinions_acyclic_203_18 0.0618504999999999 0.0869005
epinions_acyclic_203_19 0.0874835 0.055506
epinions_acyclic_204_00 0.0155294999999999 0.019461
epinions_acyclic_204_01 0.1100055 0.0239475
epinions_acyclic_204_02 0.0527575 0.0161725
epinions_acyclic_204_03 0.0796455 0.0175505
epinions_acyclic_204_04 0.071856 0.0219835
epinions_acyclic_204_05 0.0718129999999999 0.018275
epinions_acyclic_204_06 0.1831995 0.0144985
epinions_acyclic_204_07 0.096781 0.0213995
epinions_acyclic_204_08 0.057665 0.018635
epinions_acyclic_204_09 0.0175924999999999 0.0220614999999999
epinions_acyclic_204_10 0.014617 0.0240254999999999
epinions_acyclic_204_11 0.0573179999999999 0.016463
epinions_acyclic_204_12 0.016524 0.0224785
epinions_acyclic_204_13 0.0726315 0.0174975
epinions_acyclic_204_14 0.233668 0.0245145
epinions_acyclic_204_15 0.015247 0.0175055
epinions_acyclic_204_16 0.014005 0.0168735
epinions_acyclic_204_17 0.0665595 0.0159829999999999
epinions_acyclic_204_18 0.0838874999999999 0.0170555
epinions_acyclic_204_19 0.0919075 0.023191
epinions_acyclic_205_00 0.0311259999999999 0.010515
epinions_acyclic_205_01 0.033357 0.010856
epinions_acyclic_205_02 0.026042 0.0101385
epinions_acyclic_205_03 0.0325805 0.011175
epinions_acyclic_205_04 0.0295025 0.011044
epinions_acyclic_205_05 0.0344435 0.0111875
epinions_acyclic_205_06 0.0283044999999999 0.0107315
epinions_acyclic_205_07 0.029862 0.01086
epinions_acyclic_205_08 0.0251904999999999 0.0116
epinions_acyclic_205_09 0.0263105 0.011222
epinions_acyclic_205_10 0.0354835 0.010813
epinions_acyclic_205_11 0.033332 0.0103445
epinions_acyclic_205_12 0.031492 0.0120955
epinions_acyclic_205_13 0.0301505 0.0103775
epinions_acyclic_205_14 0.0269745 0.0098439999999999
epinions_acyclic_205_15 0.0272165 0.011066
epinions_acyclic_205_16 0.0289444999999999 0.0119135
epinions_acyclic_205_17 0.033403 0.0108455
epinions_acyclic_205_18 0.0383324999999999 0.0113615
epinions_acyclic_205_19 0.0389589999999999 0.0105495
epinions_acyclic_208_00 0.5672870000000001 0.7875354999999999
epinions_acyclic_208_02 0.5610535 0.8113075
epinions_acyclic_208_03 0.9632985 1.043762
epinions_acyclic_208_04 0.7400629999999999 1.1111755
epinions_acyclic_208_05 1.1105165 0.649804
epinions_acyclic_208_06 0.613785 0.7482455
epinions_acyclic_208_09 0.5288735 0.7954650000000001
epinions_acyclic_208_10 0.4199785 0.7610535
epinions_acyclic_208_11 0.551309 0.6177035
epinions_acyclic_208_14 0.6053059999999999 0.7790980000000001
epinions_acyclic_208_15 0.8075565 1.27629
epinions_acyclic_208_16 0.6638325 0.8148234999999999
epinions_acyclic_208_17 0.5272954999999999 0.6995405
epinions_acyclic_208_18 0.7568029999999999 0.8017160000000001
epinions_acyclic_209_00 0.275402 0.4330119999999999
epinions_acyclic_209_01 0.1585855 0.333665
epinions_acyclic_209_02 0.2930345 0.213519
epinions_acyclic_209_03 0.3464665 0.3775125
epinions_acyclic_209_04 0.4005355 0.4691685
epinions_acyclic_209_05 0.4825994999999999 0.50223
epinions_acyclic_209_06 0.244251 0.470985
epinions_acyclic_209_07 0.7457235000000001 0.3177514999999999
epinions_acyclic_209_08 0.2812879999999999 0.3623385
epinions_acyclic_209_09 0.513983 0.3597194999999999
epinions_acyclic_209_10 0.347703 0.348829
epinions_acyclic_209_11 0.4154954999999999 0.3241075
epinions_acyclic_209_12 0.4803529999999999 0.4575745
epinions_acyclic_209_13 0.16092 0.2309545
epinions_acyclic_209_14 0.355711 0.5037605
epinions_acyclic_209_15 0.33904 0.3322724999999999
epinions_acyclic_209_16 0.226691 0.3590345
epinions_acyclic_209_17 0.2690289999999999 0.4909535
epinions_acyclic_209_18 0.3492725 0.3435565
epinions_acyclic_209_19 0.3245105 0.541762
epinions_acyclic_210_00 0.0613655 0.059744
epinions_acyclic_210_01 0.153027 0.0603215
epinions_acyclic_210_02 0.0772945 0.0532
epinions_acyclic_210_03 0.138043 0.053397
epinions_acyclic_210_04 0.1079015 0.0572499999999999
epinions_acyclic_210_05 0.0640385 0.0656245
epinions_acyclic_210_06 0.072302 0.0588615
epinions_acyclic_210_07 0.1173875 0.0535485
epinions_acyclic_210_08 0.054679 0.0652885
epinions_acyclic_210_09 0.1406615 0.069397
epinions_acyclic_210_10 0.1312495 0.0627145
epinions_acyclic_210_11 0.056948 0.053252
epinions_acyclic_210_12 0.163514 0.05694
epinions_acyclic_210_13 0.0587669999999999 0.0561985
epinions_acyclic_210_14 0.076375 0.061674
epinions_acyclic_210_15 0.068135 0.0568624999999999
epinions_acyclic_210_16 0.0638374999999999 0.0605565
epinions_acyclic_210_17 0.0554624999999999 0.057892
epinions_acyclic_210_18 0.134456 0.0536945
epinions_acyclic_210_19 0.0587209999999999 0.0651905
epinions_acyclic_211_00 0.0510665 0.0379635
epinions_acyclic_211_01 0.035931 0.036482
epinions_acyclic_211_02 0.0388405 0.0357155
epinions_acyclic_211_03 0.0756395 0.0346895
epinions_acyclic_211_04 0.086674 0.0401555
epinions_acyclic_211_05 0.0373705 0.0378605
epinions_acyclic_211_06 0.0350355 0.0341464999999999
epinions_acyclic_211_07 0.1044905 0.036667
epinions_acyclic_211_08 0.078428 0.036781
epinions_acyclic_211_09 0.0817979999999999 0.0364435
epinions_acyclic_211_10 0.048748 0.03925
epinions_acyclic_211_11 0.053841 0.0380625
epinions_acyclic_211_12 0.0839105 0.038205
epinions_acyclic_211_13 0.0837589999999999 0.0378025
epinions_acyclic_211_14 0.0896869999999999 0.039235
epinions_acyclic_211_15 0.0821819999999999 0.039217
epinions_acyclic_211_16 0.0413329999999999 0.034062
epinions_acyclic_211_17 0.0437355 0.041216
epinions_acyclic_211_18 0.0379574999999999 0.036015
epinions_acyclic_211_19 0.0361895 0.0344885
epinions_acyclic_215_00 0.71116 1.5156575
epinions_acyclic_215_01 1.0022955 1.552787
epinions_acyclic_215_03 1.4191505 1.7691375
epinions_acyclic_215_04 1.160718 1.698362
epinions_acyclic_215_06 0.8748785 1.2965049999999998
epinions_acyclic_215_07 1.0681465 1.652191
epinions_acyclic_215_08 1.3531294999999997 1.5845935
epinions_acyclic_215_11 0.756011 1.4424955000000002
epinions_acyclic_215_13 0.962867 1.352926
epinions_acyclic_215_14 0.6625955000000001 1.1092675
epinions_acyclic_215_15 0.977684 1.4077295
epinions_acyclic_215_17 0.810499 1.692805
epinions_acyclic_215_19 1.023521 1.5051584999999998
epinions_acyclic_216_09 0.8430235 1.8163205
epinions_acyclic_216_15 11.983764 1.6570935
epinions_acyclic_217_00 0.993738 0.406865
epinions_acyclic_217_01 0.3135885 0.247323
epinions_acyclic_217_02 0.8578625 0.280732
epinions_acyclic_217_03 0.2840764999999999 0.248951
epinions_acyclic_217_04 1.6067025 0.320956
epinions_acyclic_217_05 0.3048985 0.2890875
epinions_acyclic_217_06 2.4641930000000003 0.312992
epinions_acyclic_217_07 0.710594 0.2832815
epinions_acyclic_217_08 0.3335504999999999 0.28042
epinions_acyclic_217_09 0.354174 0.2714455
epinions_acyclic_217_10 2.311705 0.417332
epinions_acyclic_217_11 0.1732015 0.2968435
epinions_acyclic_217_12 0.8253900000000001 0.2855935
epinions_acyclic_217_13 0.688723 0.2470475
epinions_acyclic_217_14 0.2402835 0.2527805
epinions_acyclic_217_15 0.8031115 0.324899
epinions_acyclic_217_16 0.3675315 0.3905395
epinions_acyclic_217_17 3.205759 0.309647
epinions_acyclic_217_18 0.7955049999999999 0.2823335
epinions_acyclic_217_19 0.1594494999999999 0.2969015
epinions_acyclic_218_00 0.0703785 0.06711
epinions_acyclic_218_01 0.083013 0.0745925
epinions_acyclic_218_02 0.224938 0.084744
epinions_acyclic_218_03 0.0810345 0.0834525
epinions_acyclic_218_04 0.2034845 0.080464
epinions_acyclic_218_05 0.175391 0.070085
epinions_acyclic_218_06 0.0652055 0.0751415
epinions_acyclic_218_07 0.0737945 0.073623
epinions_acyclic_218_08 0.064716 0.0699475
epinions_acyclic_218_09 0.2107129999999999 0.070743
epinions_acyclic_218_10 0.084708 0.0775075
epinions_acyclic_218_11 0.2469469999999999 0.0895519999999999
epinions_acyclic_218_12 0.081922 0.07603
epinions_acyclic_218_13 0.0833754999999999 0.0795855
epinions_acyclic_218_14 0.2043495 0.077001
epinions_acyclic_218_15 0.2260134999999999 0.070937
epinions_acyclic_218_16 0.091957 0.0898375
epinions_acyclic_218_17 0.158201 0.0750905
epinions_acyclic_218_18 0.192116 0.076401
epinions_acyclic_218_19 0.1521325 0.0756284999999999
hetio_acyclic_205_14 0.17361 0.1256475
hetio_acyclic_221_03 4.514199 1.8055625
hetio_acyclic_222_08 1.103473 0.315461
hetio_acyclic_226_11 8.004479000000002 1.859223
job_acyclic_101_00 1.7317535 1.5604535
job_acyclic_101_01 0.3663635 0.3928395
job_acyclic_101_02 0.6160270000000001 0.649837
job_acyclic_101_03 0.441239 0.4303255
job_acyclic_101_04 0.1793044999999999 0.191133
job_acyclic_101_05 0.78471 0.78827
job_acyclic_101_06 0.1627004999999999 0.1592275
job_acyclic_101_07 0.20928 0.189002
job_acyclic_101_08 0.1695255 0.17523
job_acyclic_101_09 0.4468769999999999 0.5003785000000001
job_acyclic_101_10 0.250275 0.262337
job_acyclic_101_11 0.507539 0.472551
job_acyclic_101_12 0.2900884999999999 0.269484
job_acyclic_101_13 0.1004015 0.0600065
job_acyclic_101_14 0.093692 0.056617
job_acyclic_101_15 0.1819299999999999 0.119308
job_acyclic_101_16 0.1959699999999999 0.1218965
job_acyclic_101_17 0.1783699999999999 0.1415945
job_acyclic_101_18 0.0978255 0.055735
job_acyclic_101_19 0.1720715 0.1495
job_acyclic_101_20 0.0914684999999999 0.0518325
job_acyclic_101_21 1.171926 1.2195485
job_acyclic_102_00 0.1229965 0.14091
job_acyclic_102_01 0.1560134999999999 0.1910895
job_acyclic_102_03 0.077971 0.081803
job_acyclic_102_04 0.0815605 0.0763285
job_acyclic_102_05 0.1008599999999999 0.0840485
job_acyclic_102_07 0.09748 0.0844155
job_acyclic_102_08 0.0716074999999999 0.058966
job_acyclic_102_10 0.624538 0.22951
job_acyclic_102_11 0.1619605 0.097176
job_acyclic_102_12 2.50585 0.427031
job_acyclic_102_13 0.14148 0.0925205
job_acyclic_102_14 0.249284 0.1277085
job_acyclic_102_15 0.193716 0.0685865
job_acyclic_102_16 0.0477635 0.056573
job_acyclic_102_17 0.3337759999999999 0.146529
job_acyclic_102_18 0.127748 0.0771555
job_acyclic_102_19 0.109952 0.080721
job_acyclic_102_20 0.1320635 0.100156
job_acyclic_102_21 0.1023065 0.0810395
job_acyclic_102_22 0.1339205 0.0989105
job_acyclic_102_23 1.5628215 0.578042
job_acyclic_102_24 0.051862 0.05373
job_acyclic_102_25 0.1256229999999999 0.0819825
job_acyclic_102_26 0.122785 0.0824749999999999
job_acyclic_102_27 0.0801385 0.0717285
job_acyclic_102_28 0.06359 0.061961
job_acyclic_102_29 0.0689384999999999 0.060435
job_acyclic_102_30 0.0651165 0.062582
job_acyclic_102_31 0.4297915 0.1399245
job_acyclic_102_32 0.052649 0.0502215
job_acyclic_102_33 1.0761375 0.224415
job_acyclic_102_34 0.0932095 0.06834
job_acyclic_102_35 0.6645595 0.2331785
job_acyclic_102_36 0.4179385 0.1295375
job_acyclic_102_37 0.0525545 0.05387
job_acyclic_102_38 0.0851665 0.064053
job_acyclic_102_39 0.095357 0.0651595
job_acyclic_102_40 1.1003745 0.222081
job_acyclic_102_41 0.122892 0.0841534999999999
job_acyclic_102_42 0.6666145000000001 0.2263385
job_acyclic_102_43 0.05248 0.054292
job_acyclic_102_44 0.100031 0.069671
job_acyclic_102_45 0.1349949999999999 0.100553
job_acyclic_102_46 0.067892 0.057831
job_acyclic_102_47 0.4594414999999999 0.1368194999999999
job_acyclic_102_48 0.054006 0.05427
job_acyclic_102_49 0.14116 0.098943
job_acyclic_102_50 0.1293865 0.0820144999999999
job_acyclic_102_51 0.4609229999999999 0.138718
job_acyclic_102_52 0.0536465 0.052595
job_acyclic_102_53 0.670285 0.232514
job_acyclic_102_54 0.033835 0.053043
job_acyclic_102_55 0.7727045 0.222177
job_acyclic_102_56 1.154567 0.223491
job_acyclic_102_57 0.8774605 0.2410985
job_acyclic_102_58 0.4228185 0.1300455
job_acyclic_102_59 0.4406175 0.140344
job_acyclic_102_60 0.1223924999999999 0.084984
job_acyclic_102_61 0.05666 0.0644174999999999
job_acyclic_102_62 0.129511 0.0824775
job_acyclic_102_63 0.0595885 0.052162
job_acyclic_102_64 0.0968224999999999 0.07034
job_acyclic_102_65 0.4673645 0.1392575
job_acyclic_102_66 0.0646365 0.06067
job_acyclic_102_67 0.097129 0.0716205
job_acyclic_102_68 0.058316 0.0627955
job_acyclic_102_69 0.046617 0.056435
job_acyclic_102_70 0.065857 0.061612
job_acyclic_102_71 0.1274635 0.0641164999999999
job_acyclic_102_73 0.423918 0.8999465
job_acyclic_102_74 0.1807834999999999 0.22936
job_acyclic_102_75 3.9558315 7.4881945
job_acyclic_102_76 0.1159839999999999 0.1228605
job_acyclic_102_77 0.729027 0.4028595
job_acyclic_102_78 0.489414 0.837944
job_acyclic_102_79 2.115641 6.275488
job_acyclic_102_80 0.1368165 0.1402455
job_acyclic_102_81 0.3120409999999999 0.55503
job_acyclic_102_82 0.182085 0.2239355
job_acyclic_102_83 0.228704 0.331397
job_acyclic_102_84 0.1027215 0.090232
job_acyclic_102_85 0.4713239999999999 0.870419
job_acyclic_102_86 0.3095015 0.464678
job_acyclic_102_87 1.7069234999999998 1.1643435
job_acyclic_102_91 0.3782635 0.3711675
job_acyclic_102_92 0.7075605 0.624441
job_acyclic_102_93 3.2886855 2.273785
job_acyclic_102_94 0.0904415 0.087353
job_acyclic_102_95 0.060368 0.0684655
job_acyclic_103_00 0.1588534999999999 0.1047144999999999
job_acyclic_103_01 0.1835075 0.1137805
job_acyclic_103_02 0.050575 0.0554955
job_acyclic_103_03 0.063161 0.057387
job_acyclic_103_04 0.1207555 0.0443185
job_acyclic_103_05 0.0937465 0.0684345
job_acyclic_103_06 0.1833175 0.1133059999999999
job_acyclic_103_07 0.120553 0.0447595
job_acyclic_103_08 0.1204435 0.043542
job_acyclic_103_09 0.0725659999999999 0.0406325
job_acyclic_103_10 0.12021 0.0446045
job_acyclic_103_11 0.115261 0.0426495
job_acyclic_103_12 0.060102 0.06232
job_acyclic_103_13 0.059528 0.0327255
job_acyclic_103_14 0.1218215 0.041809
job_acyclic_103_15 0.199023 0.3154559999999999
job_acyclic_103_16 0.0572494999999999 0.0710669999999999
job_acyclic_103_17 0.0371665 0.030104
job_acyclic_103_18 0.017817 0.0161685
job_acyclic_103_19 0.0337465 0.026368
job_acyclic_103_20 0.0141715 0.0183475
job_acyclic_103_21 0.0312325 0.0241955
job_acyclic_103_22 0.376247 0.052692
job_acyclic_103_23 0.1852555 0.0287709999999999
job_acyclic_103_24 6.537074499999999 1.2915255
job_acyclic_103_25 0.0126884999999999 0.0129625
job_acyclic_103_26 0.1079835 0.0145875
job_acyclic_103_27 0.026423 0.011871
job_acyclic_103_28 0.251124 0.099039
job_acyclic_103_29 0.0267555 0.011997
job_acyclic_103_30 1.2408815 1.0242185
job_acyclic_103_31 0.211535 0.206041
job_acyclic_103_32 0.1607374999999999 0.095536
job_acyclic_103_33 0.1272935 0.1429805
job_acyclic_103_34 0.029639 0.023646
job_acyclic_103_35 0.0251835 0.0121409999999999
job_acyclic_103_36 0.0263605 0.013028
job_acyclic_103_37 0.026675 0.0131545
job_acyclic_103_38 0.1484309999999999 0.1007504999999999
job_acyclic_103_39 0.021101 0.0229774999999999
job_acyclic_103_40 0.065352 0.051758
job_acyclic_103_41 0.8118690000000001 0.3131144999999999
job_acyclic_103_42 0.0971295 0.0568915
job_acyclic_103_43 0.069373 0.0620514999999999
job_acyclic_103_44 0.103154 0.0673145
job_acyclic_103_45 0.0099265 0.013055
job_acyclic_103_46 0.5441564999999999 0.1456785
job_acyclic_103_47 0.0351505 0.0405465
job_acyclic_103_48 0.185667 0.081843
job_acyclic_103_49 0.307799 0.1549455
job_acyclic_103_50 0.0626075 0.058204
job_acyclic_103_51 0.0203369999999999 0.02285
job_acyclic_103_52 0.0624905 0.067663
job_acyclic_103_53 4.008174499999999 0.7708735
job_acyclic_103_54 0.0294765 0.031471
job_acyclic_103_55 0.118647 0.074827
job_acyclic_103_56 0.1721275 0.051165
job_acyclic_103_57 0.5326420000000001 0.1288335
job_acyclic_103_59 0.0525714999999999 0.055493
job_acyclic_103_60 0.0316225 0.0314399999999999
job_acyclic_103_61 0.021658 0.0164825
job_acyclic_103_62 0.3147205 0.093716
job_acyclic_103_63 0.1349814999999999 0.1058425
job_acyclic_103_64 0.103989 0.111621
job_acyclic_103_65 0.084087 0.0596435
job_acyclic_103_66 0.112034 0.0606945
job_acyclic_103_67 0.152424 0.1180285
job_acyclic_103_68 0.6362395000000001 0.1885425
job_acyclic_103_69 0.015061 0.0152389999999999
job_acyclic_103_70 0.9206315 0.2267895
job_acyclic_103_71 0.3214704999999999 0.062671
job_acyclic_103_72 0.0351575 0.02623
job_acyclic_103_73 0.0134095 0.014481
job_acyclic_103_74 0.0133735 0.0132625
job_acyclic_103_75 0.1190335 0.064625
job_acyclic_103_76 0.1252339999999999 0.1164785
job_acyclic_103_77 0.0882974999999999 0.0761995
job_acyclic_103_78 0.985322 0.1674495
job_acyclic_103_79 0.0158535 0.016423
job_acyclic_103_80 0.1017854999999999 0.109806
job_acyclic_103_81 0.0991179999999999 0.053764
job_acyclic_103_82 0.224186 0.0606644999999999
job_acyclic_103_83 0.3319755 0.1156285
job_acyclic_103_84 0.1263655 0.1177755
job_acyclic_103_85 0.0283339999999999 0.0500489999999999
job_acyclic_103_86 0.209847 0.062086
job_acyclic_103_87 0.48904 0.065867
job_acyclic_103_88 0.0695925 0.063018
job_acyclic_103_89 0.467159 0.063513
job_acyclic_103_90 0.009688 0.0112275
job_acyclic_103_91 0.1345655 0.0518944999999999
job_acyclic_103_92 0.596658 0.083675
job_acyclic_103_93 0.049547 0.0353035
job_acyclic_103_94 0.086615 0.0410689999999999
job_acyclic_103_95 0.0507974999999999 0.035642
job_acyclic_103_96 0.072707 0.0592245
job_acyclic_103_97 0.0692925 0.059462
job_acyclic_103_98 0.039629 0.0367575
job_acyclic_103_99 0.1759089999999999 0.094535
job_acyclic_104_01 1.123668 2.120917
job_acyclic_104_03 5.187906 4.878182499999999
job_acyclic_104_06 0.3156299999999999 0.42739
job_acyclic_104_07 0.5097435 0.7081770000000001
job_acyclic_104_08 0.288684 0.442521
job_acyclic_104_09 0.4858085 0.9668225
job_acyclic_104_12 0.4897335 0.8885645
job_acyclic_104_13 0.978117 1.5504915
job_acyclic_104_14 0.1795494999999999 0.214256
job_acyclic_104_15 0.279378 0.426607
job_acyclic_104_16 0.248378 0.3381705
job_acyclic_104_17 0.444391 0.706914
job_acyclic_104_18 0.301982 0.3649175
job_acyclic_104_19 0.1781459999999999 0.2230075
job_acyclic_104_20 0.4539035 0.776782
job_acyclic_104_21 0.2880425 0.438575
job_acyclic_105_00 0.699865 0.3482005
job_acyclic_105_03 0.149445 0.1771185
job_acyclic_105_04 0.7508115 0.553229
job_acyclic_105_05 0.2607325 0.1746424999999999
job_acyclic_105_06 0.4260769999999999 0.261256
job_acyclic_105_07 0.3267825 0.290549
job_acyclic_105_08 0.102671 0.098484
job_acyclic_105_09 0.099017 0.0991645
job_acyclic_105_10 0.4612199999999999 0.358679
job_acyclic_105_12 0.1189405 0.1099459999999999
job_acyclic_105_13 0.098166 0.0856379999999999
job_acyclic_105_14 2.510202 1.7447205
job_acyclic_105_15 0.1098015 0.105344
job_acyclic_105_16 0.13272 0.157576
job_acyclic_105_17 4.168927499999999 0.5304530000000001
job_acyclic_105_18 0.2309545 0.1881385
job_acyclic_105_19 0.3786445 0.3720995
job_acyclic_105_20 0.7271654999999999 0.096369
job_acyclic_105_21 1.431125 0.609514
job_acyclic_105_23 0.3890035 0.3247595
job_acyclic_105_25 0.1255474999999999 0.1224895
job_acyclic_105_26 0.3692725 0.2247585
job_acyclic_105_27 0.1975879999999999 0.162013
job_acyclic_105_29 0.8502179999999999 0.1357209999999999
job_acyclic_105_31 0.10239 0.0995485
job_acyclic_105_32 0.0737144999999999 0.070548
job_acyclic_105_35 0.5059675 0.213913
job_acyclic_105_36 0.064692 0.0607179999999999
job_acyclic_105_37 0.6058525 0.2247675
job_acyclic_105_41 0.085687 0.0727279999999999
job_acyclic_105_42 0.233917 0.110615
job_acyclic_105_43 0.325015 0.0873715
job_acyclic_105_44 0.1820305 0.095334
job_acyclic_105_45 0.2013095 0.109401
job_acyclic_105_46 1.345909 0.2666159999999999
job_acyclic_105_47 0.1393579999999999 0.105617
job_acyclic_105_49 0.3201375000000001 0.1265875
job_acyclic_105_50 0.0526964999999999 0.053144
job_acyclic_105_52 2.1726585 0.4460985
job_acyclic_105_53 2.226772 0.3474264999999999
job_acyclic_105_54 0.0710045 0.0668775
job_acyclic_105_55 0.302193 0.1493705
job_acyclic_105_56 0.0621095 0.0530805
job_acyclic_105_58 0.068844 0.0555645
job_acyclic_105_59 0.0987055 0.072096
job_acyclic_105_61 0.4958165 0.093845
job_acyclic_105_62 0.423661 0.1217594999999999
job_acyclic_105_63 4.311462499999999 0.5360275
job_acyclic_105_64 0.4707595 0.1291855
job_acyclic_105_65 0.077569 0.0551735
job_acyclic_105_66 0.1777785 0.0761755
job_acyclic_105_67 5.1896195 0.6018865
job_acyclic_105_68 5.717064500000001 0.556486
job_acyclic_105_69 0.7458644999999999 0.1091305
job_acyclic_105_70 5.899238499999999 0.615869
job_acyclic_105_71 0.2194249999999999 0.0680929999999999
job_acyclic_105_72 5.946919 0.6100745000000001
job_acyclic_105_73 0.4300925 0.1102595
job_acyclic_105_74 0.1335985 0.0593385
job_acyclic_105_75 0.13279 0.0599569999999999
job_acyclic_105_76 0.4764175 0.6527890000000001
job_acyclic_105_77 1.6094515 1.489206
job_acyclic_105_78 0.6474850000000001 0.4565445
job_acyclic_105_79 0.343937 0.1312265
job_acyclic_105_81 1.5911985 1.91746
job_acyclic_105_83 2.7833520000000003 0.5676165
job_acyclic_105_86 0.1018834999999999 0.072141
job_acyclic_105_87 0.390978 0.14203
job_acyclic_105_88 1.469212 0.273069
job_acyclic_105_89 1.028353 0.136332
job_acyclic_105_90 4.122238999999999 0.298548
job_acyclic_105_91 0.2699665 0.0841794999999999
job_acyclic_105_94 3.54306 3.3714485
job_acyclic_105_95 1.123538 1.0763064999999998
job_acyclic_105_96 0.206636 0.219204
job_acyclic_105_97 0.727035 0.092868
job_acyclic_105_99 2.04178 1.81167
job_acyclic_106_00 0.1120135 0.0997754999999999
job_acyclic_106_01 0.123889 0.1464935
job_acyclic_106_02 0.0758175 0.140432
job_acyclic_106_03 0.0751894999999999 0.093703
job_acyclic_106_04 0.0738315 0.0953535
job_acyclic_106_05 0.0514359999999999 0.059793
job_acyclic_107_08 0.4359435 0.5012000000000001
job_acyclic_107_13 0.2865544999999999 0.2328049999999999
job_acyclic_107_15 0.4783214999999999 0.4093205
job_acyclic_107_16 0.4734635 0.49156
job_acyclic_107_17 0.8993875 1.1847075
job_acyclic_107_18 0.5200815000000001 0.6736575
job_acyclic_107_19 1.165341 1.69196
job_acyclic_107_20 0.267309 0.227455
job_acyclic_107_21 0.5002615 0.427081
job_acyclic_108_00 6.12765 4.401143
job_acyclic_108_01 2.2700095 1.502949
job_acyclic_108_02 1.0930194999999998 1.7140705
job_acyclic_108_03 1.2231389999999998 1.079562
job_acyclic_108_04 0.632285 0.7661815000000001
job_acyclic_108_05 0.2550044999999999 0.2211665
job_acyclic_108_06 0.294232 0.3288729999999999
job_acyclic_108_07 1.1917765 0.778493
job_acyclic_108_08 0.1923125 0.1566035
job_acyclic_108_09 0.6694975000000001 0.4051625
job_acyclic_108_10 0.2899615 0.184446
job_acyclic_108_11 0.52138 0.4974364999999999
job_acyclic_108_12 0.1308515 0.0876725
job_acyclic_108_13 0.8084309999999999 0.535355
job_acyclic_108_14 7.6066985 4.21637
job_acyclic_108_15 0.509989 0.633602
job_acyclic_108_16 0.1739075 0.1113755
job_acyclic_108_17 0.4059304999999999 0.2379385
job_acyclic_108_18 0.8487855 1.416807
job_acyclic_108_19 1.023225 0.766487
job_acyclic_108_20 0.399543 0.380378
job_acyclic_108_21 0.712565 0.813369
job_acyclic_108_22 0.29994 0.2368015
job_acyclic_108_23 0.0739104999999999 0.0580515
job_acyclic_108_24 0.208003 0.1679665
job_acyclic_108_26 1.235711 0.3173439999999999
job_acyclic_108_27 0.2001264999999999 0.098367
job_acyclic_108_28 0.2540595 0.1737785
job_acyclic_108_29 0.5115105 0.638386
job_acyclic_108_30 0.3426475 0.345481
job_acyclic_108_31 0.1710495 0.1492804999999999
job_acyclic_108_32 0.18287 0.1327185
job_acyclic_108_33 1.3599925000000002 0.719224
job_acyclic_108_34 0.2715315 0.2342429999999999
job_acyclic_108_35 5.738387000000001 1.042177
job_acyclic_108_36 0.3296975 0.2751055
job_acyclic_108_37 0.18462 0.1004415
job_acyclic_108_38 0.305674 0.1375925
job_acyclic_108_39 0.3309054999999999 0.274498
job_acyclic_108_40 0.3282045 0.2135989999999999
job_acyclic_108_41 0.0941725 0.0646515
job_acyclic_108_42 0.3317775 0.3803955
job_acyclic_108_43 0.194382 0.1019285
job_acyclic_108_44 1.4836144999999998 0.5652785
job_acyclic_108_45 1.3568129999999998 0.9788405
job_acyclic_108_46 0.137964 0.1358065
job_acyclic_108_47 0.260742 0.2580004999999999
job_acyclic_108_48 0.1982645 0.2084965
job_acyclic_108_49 0.6667135 0.63536
job_acyclic_108_50 0.122513 0.1433685
job_acyclic_108_51 0.1871925 0.1573945
job_acyclic_108_52 0.3146989999999999 0.191546
job_acyclic_108_54 0.0372885 0.042969
job_acyclic_108_55 3.314074 0.5862080000000001
job_acyclic_108_56 0.230608 0.1159025
job_acyclic_108_57 0.0411404999999999 0.0370315
job_acyclic_108_58 0.146316 0.097436
job_acyclic_108_59 0.318983 0.118041
job_acyclic_108_60 1.6880134999999998 0.8326565
job_acyclic_108_62 0.0655594999999999 0.0576305
job_acyclic_108_63 0.0347149999999999 0.035915
job_acyclic_108_64 0.0351444999999999 0.033293
job_acyclic_108_65 0.2238689999999999 0.252637
job_acyclic_108_66 2.7706115 1.189124
job_acyclic_108_67 4.7363545 0.821183
job_acyclic_108_68 0.3495915 0.2779485
job_acyclic_108_69 7.104946999999999 1.8091355
job_acyclic_108_70 0.0501675 0.04809
job_acyclic_108_71 0.305539 0.0799275
job_acyclic_108_72 0.7609670000000001 0.321181
job_acyclic_108_73 0.1034519999999999 0.0976905
job_acyclic_108_74 2.4295529999999994 0.7589605
job_acyclic_108_75 0.47708 0.2553995
job_acyclic_108_76 0.5944944999999999 0.18481
job_acyclic_108_77 0.1224395 0.100525
job_acyclic_108_78 0.1251364999999999 0.1030145
job_acyclic_108_79 0.5877205 0.1838969999999999
job_acyclic_108_80 0.8728420000000001 0.341456
job_acyclic_108_81 0.12622 0.1013999999999999
job_acyclic_108_82 0.1274664999999999 0.1013475
job_acyclic_108_83 0.5831095000000001 0.1827865
job_acyclic_108_84 0.8995774999999999 0.342986
job_acyclic_108_85 0.127813 0.101883
job_acyclic_108_86 0.125898 0.1040079999999999
job_acyclic_108_87 0.1260615 0.102228
job_acyclic_108_88 0.5602765 0.1827495
job_acyclic_108_89 0.22511 0.2209235
job_acyclic_108_90 0.1298075 0.1020445
job_acyclic_108_91 0.289234 0.1114455
job_acyclic_108_92 0.3475125 0.122725
job_acyclic_109_09 0.8067154999999999 0.510411
job_acyclic_109_11 0.797243 0.708686
job_acyclic_109_15 1.4068269999999998 1.391467
job_acyclic_109_22 0.6232504999999999 0.5632575
job_acyclic_109_25 2.9918275 2.222813
job_acyclic_109_28 1.582572 2.2086645000000003
job_acyclic_109_36 1.1734025 1.7234935
job_acyclic_109_40 0.3179595 0.2988969999999999
job_acyclic_109_44 3.128355 2.835649
job_acyclic_109_46 1.6155825 0.8721725
job_acyclic_109_50 0.443888 0.457882
job_acyclic_109_52 1.899518 1.1567335
job_acyclic_109_53 1.8488685 1.420398
job_acyclic_109_56 0.8247549999999999 0.484904
job_acyclic_109_57 0.487081 0.590616
job_acyclic_109_58 0.384684 0.312732
job_acyclic_109_61 1.2253085 1.1520169999999998
job_acyclic_109_62 0.7873034999999999 0.7585189999999999
job_acyclic_109_63 1.8517 0.8802239999999999
job_acyclic_109_64 0.316156 0.1923465
job_acyclic_109_65 0.493284 0.2501725
job_acyclic_109_66 0.8393759999999999 0.3654765
job_acyclic_109_67 0.6250135 0.336493
job_acyclic_109_69 0.5428120000000001 0.444028
job_acyclic_109_72 1.95132 1.581775
job_acyclic_109_73 1.3483705 1.9130045
job_acyclic_109_75 0.4760425 0.6303035
job_acyclic_109_77 2.8533830000000004 1.865024
job_acyclic_109_81 2.3745294999999995 0.7449805
job_acyclic_109_82 0.5980765000000001 0.3294964999999999
job_acyclic_109_84 0.8296905 0.129879
job_acyclic_109_85 1.1070875 0.4552945
job_acyclic_109_86 2.9837805 1.359909
job_acyclic_109_87 2.556131 0.578941
job_acyclic_109_88 0.116116 0.0635395
job_acyclic_109_89 1.6186555 0.1630055
job_acyclic_109_90 0.174103 0.0655685
job_acyclic_109_95 3.417532 3.31255
job_acyclic_109_96 0.7671195000000001 0.745657
job_acyclic_110_00 0.055805 0.038733
job_acyclic_110_01 0.060744 0.027556
job_acyclic_110_02 0.0238364999999999 0.0258475
job_acyclic_111_00 0.479798 0.3721345
job_acyclic_111_13 1.5044780000000002 1.498348
job_acyclic_111_15 2.8559880000000004 0.9539985
job_acyclic_111_19 2.4374695 3.144451
job_acyclic_111_21 2.047041000000001 4.9687775
job_acyclic_111_22 2.9057655 5.492049
job_acyclic_111_24 1.595649 3.011114
job_acyclic_111_26 2.6772075 2.9577355
job_acyclic_111_28 3.11731 7.299872499999999
job_acyclic_111_33 2.740568 2.8828035
job_acyclic_111_40 0.8683375 1.2925925
job_acyclic_111_41 0.8283889999999998 0.9360725
job_acyclic_111_47 0.3617145 0.1713225
watdiv_acyclic_201_00 0.0116509999999999 0.0309385
watdiv_acyclic_201_01 0.002403 0.0050659999999999
watdiv_acyclic_201_02 0.020282 0.0291239999999999
watdiv_acyclic_201_03 0.022064 0.0340155
watdiv_acyclic_201_04 0.0133425 0.03744
watdiv_acyclic_201_05 0.0205115 0.029001
watdiv_acyclic_201_06 0.043022 0.0723885
watdiv_acyclic_201_07 0.019689 0.0289105
watdiv_acyclic_201_08 0.005056 0.0113875
watdiv_acyclic_201_09 0.0177205 0.026006
watdiv_acyclic_201_11 0.00388 0.0080644999999999
watdiv_acyclic_201_12 0.0197245 0.0298949999999999
watdiv_acyclic_201_13 0.0236709999999999 0.033003
watdiv_acyclic_201_15 0.0219745 0.0289405
watdiv_acyclic_201_16 0.0229274999999999 0.034725
watdiv_acyclic_201_17 0.0127435 0.0313574999999999
watdiv_acyclic_201_18 0.0126899999999999 0.0313115
watdiv_acyclic_201_19 0.0217525 0.0360775
watdiv_acyclic_202_00 0.002469 0.007291
watdiv_acyclic_202_01 0.0931355 0.0800085
watdiv_acyclic_202_02 0.0082215 0.0176065
watdiv_acyclic_202_03 0.0033404999999999 0.006818
watdiv_acyclic_202_04 0.031941 0.046952
watdiv_acyclic_202_05 0.688701 0.6228395
watdiv_acyclic_202_06 0.086825 0.1671725
watdiv_acyclic_202_07 0.011588 0.0149264999999999
watdiv_acyclic_202_08 0.0031105 0.0059235
watdiv_acyclic_202_10 0.0329135 0.058505
watdiv_acyclic_202_11 0.0017745 0.004331
watdiv_acyclic_202_12 0.002923 0.0047469999999999
watdiv_acyclic_202_13 0.0025594999999999 0.0050244999999999
watdiv_acyclic_202_14 0.1730475 0.0850155
watdiv_acyclic_202_15 0.0033485 0.0068345
watdiv_acyclic_202_16 0.011031 0.0203245
watdiv_acyclic_202_17 0.00519 0.012627
watdiv_acyclic_202_18 0.058294 0.0713
watdiv_acyclic_202_19 0.0111825 0.033098
watdiv_acyclic_203_00 0.13616 0.21637
watdiv_acyclic_203_01 0.0017895 0.005319
watdiv_acyclic_203_02 0.007898 0.0069444999999999
watdiv_acyclic_203_03 0.0992135 0.187676
watdiv_acyclic_203_05 0.0033464999999999 0.0050845
watdiv_acyclic_203_06 0.0195175 0.0774015
watdiv_acyclic_203_07 0.0571845 0.1335
watdiv_acyclic_203_08 0.0255354999999999 0.0197975
watdiv_acyclic_203_09 0.054603 0.1060774999999999
watdiv_acyclic_203_10 0.004241 0.0042525
watdiv_acyclic_203_11 0.0373775 0.0569584999999999
watdiv_acyclic_203_13 0.0308519999999999 0.027842
watdiv_acyclic_203_14 0.006066 0.007277
watdiv_acyclic_203_15 0.067844 0.1373095
watdiv_acyclic_203_17 0.03048 0.0724055
watdiv_acyclic_203_18 0.266213 0.19877
watdiv_acyclic_203_19 0.0080665 0.0104064999999999
watdiv_acyclic_204_01 0.032031 0.049477
watdiv_acyclic_204_02 0.2364045 0.5859105
watdiv_acyclic_204_03 0.0288814999999999 0.016981
watdiv_acyclic_204_04 0.704046 1.255611
watdiv_acyclic_204_05 0.015907 0.018909
watdiv_acyclic_204_06 0.0962915 0.199396
watdiv_acyclic_204_07 0.0187285 0.03342
watdiv_acyclic_204_08 0.0024085 0.0050285
watdiv_acyclic_204_09 0.0162005 0.0206845
watdiv_acyclic_204_10 0.1729564999999999 0.172839
watdiv_acyclic_204_11 0.2362429999999999 0.262241
watdiv_acyclic_204_12 0.0222004999999999 0.0280805
watdiv_acyclic_204_13 0.0017324999999999 0.0034175
watdiv_acyclic_204_14 0.0382605 0.062039
watdiv_acyclic_204_15 0.004193 0.0071909999999999
watdiv_acyclic_204_16 0.288002 0.2794235
watdiv_acyclic_204_17 0.0559435 0.111465
watdiv_acyclic_204_18 0.063715 0.1227024999999999
watdiv_acyclic_204_19 0.0272675 0.0578845
watdiv_acyclic_205_00 0.0662665 0.144539
watdiv_acyclic_205_03 0.384311 0.4241074999999999
watdiv_acyclic_205_04 0.0105925 0.0192934999999999
watdiv_acyclic_205_05 0.008046 0.0110274999999999
watdiv_acyclic_205_07 0.3393049999999999 0.6592169999999999
watdiv_acyclic_205_08 0.002807 0.006342
watdiv_acyclic_205_09 0.0985165 0.078374
watdiv_acyclic_205_11 0.0268074999999999 0.0461295
watdiv_acyclic_205_12 0.016633 0.029671
watdiv_acyclic_205_13 0.0090475 0.010934
watdiv_acyclic_205_15 0.0060479999999999 0.0095105
watdiv_acyclic_205_16 0.002431 0.0035395
watdiv_acyclic_205_17 0.257927 0.5448725
watdiv_acyclic_205_18 0.038766 0.084592
watdiv_acyclic_206_00 0.0036369999999999 0.0076025
watdiv_acyclic_206_01 0.0696789999999999 0.0978755
watdiv_acyclic_206_02 0.029872 0.043978
watdiv_acyclic_206_03 0.0013595 0.003865
watdiv_acyclic_206_04 0.1854164999999999 0.1970305
watdiv_acyclic_206_05 0.0031985 0.0078205
watdiv_acyclic_206_06 0.0256395 0.039039
watdiv_acyclic_206_07 0.0257915 0.04077
watdiv_acyclic_206_08 0.0228845 0.0318014999999999
watdiv_acyclic_206_09 0.0602334999999999 0.078992
watdiv_acyclic_206_10 0.006018 0.0095185
watdiv_acyclic_206_11 0.0008435 0.001479
watdiv_acyclic_206_12 0.0486869999999999 0.0647055
watdiv_acyclic_206_13 0.020729 0.0319475
watdiv_acyclic_206_14 0.0278355 0.047769
watdiv_acyclic_206_15 0.0030475 0.0080835
watdiv_acyclic_206_16 0.264656 0.3382255
watdiv_acyclic_206_17 0.001085 0.002394
watdiv_acyclic_206_18 0.0011365 0.0023375
watdiv_acyclic_206_19 0.0020485 0.0054555
watdiv_acyclic_207_00 0.0346179999999999 0.0608785
watdiv_acyclic_207_01 0.001375 0.0033645
watdiv_acyclic_207_02 0.0664795 0.062616
watdiv_acyclic_207_03 0.2294565 0.478187
watdiv_acyclic_207_04 0.021955 0.0341444999999999
watdiv_acyclic_207_05 0.009076 0.0137539999999999
watdiv_acyclic_207_06 0.04278 0.0553735
watdiv_acyclic_207_07 0.0032505 0.0072145
watdiv_acyclic_207_08 0.1298484999999999 0.1665665
watdiv_acyclic_207_09 0.020703 0.0284415
watdiv_acyclic_207_10 0.5499674999999998 0.505524
watdiv_acyclic_207_11 0.033274 0.0514345
watdiv_acyclic_207_12 0.132239 0.2051085
watdiv_acyclic_207_13 0.023266 0.0489239999999999
watdiv_acyclic_207_16 0.4904644999999999 0.708998
watdiv_acyclic_207_17 0.2727214999999999 0.2560135
watdiv_acyclic_207_18 0.1487485 0.231809
watdiv_acyclic_207_19 0.0318245 0.0438995
watdiv_acyclic_208_01 0.045615 0.0868415
watdiv_acyclic_208_02 0.00737 0.011658
watdiv_acyclic_208_03 0.001666 0.004369
watdiv_acyclic_208_04 0.0513685 0.0544225
watdiv_acyclic_208_05 0.194948 0.2019015
watdiv_acyclic_208_06 0.007932 0.0137515
watdiv_acyclic_208_07 0.0013595 0.0042625
watdiv_acyclic_208_08 0.002396 0.0055969999999999
watdiv_acyclic_208_09 0.1266415 0.15028
watdiv_acyclic_208_10 0.0106515 0.020281
watdiv_acyclic_208_11 0.002846 0.005304
watdiv_acyclic_208_12 0.6158815000000001 0.6577035
watdiv_acyclic_208_13 0.0349725 0.076663
watdiv_acyclic_208_14 0.183319 0.288733
watdiv_acyclic_208_15 0.029061 0.0556005
watdiv_acyclic_208_16 0.0210474999999999 0.0260299999999999
watdiv_acyclic_208_17 0.0236449999999999 0.0320924999999999
watdiv_acyclic_208_18 0.4497144999999999 0.7845519999999999
watdiv_acyclic_208_19 0.0325905 0.0582805
watdiv_acyclic_209_00 0.0312064999999999 0.035259
watdiv_acyclic_209_01 0.0197234999999999 0.0374705
watdiv_acyclic_209_02 0.0086235 0.0134895
watdiv_acyclic_209_03 0.608323 0.7194134999999999
watdiv_acyclic_209_05 0.3770559999999999 0.368569
watdiv_acyclic_209_06 0.097652 0.0780005
watdiv_acyclic_209_07 0.0480454999999999 0.053366
watdiv_acyclic_209_08 0.00652 0.0067764999999999
watdiv_acyclic_209_09 0.1458094999999999 0.215099
watdiv_acyclic_209_10 0.0074525 0.0160315
watdiv_acyclic_209_11 0.384892 0.346475
watdiv_acyclic_209_12 0.004375 0.007351
watdiv_acyclic_209_13 0.3052135 0.4366449999999999
watdiv_acyclic_209_14 0.1232274999999999 0.154743
watdiv_acyclic_209_15 0.0968779999999999 0.1088925
watdiv_acyclic_209_16 0.0651259999999999 0.1486735
watdiv_acyclic_209_17 0.2285415 0.3082945
watdiv_acyclic_209_18 0.0304044999999999 0.067083
watdiv_acyclic_209_19 0.0248915 0.011795
watdiv_acyclic_210_01 0.1363535 0.3843835
watdiv_acyclic_210_07 3.66979 15.3678035
watdiv_acyclic_210_11 0.2408125 0.645281
watdiv_acyclic_210_15 0.843938 0.3301309999999999
watdiv_acyclic_210_18 0.0059644999999999 0.0044745
watdiv_acyclic_211_01 0.0018585 0.002611
watdiv_acyclic_211_04 0.0738515 0.2913225
watdiv_acyclic_211_05 0.2112694999999999 0.4148779999999999
watdiv_acyclic_211_06 0.3133535 0.7103900000000001
watdiv_acyclic_211_07 0.1104109999999999 0.064594
watdiv_acyclic_211_09 0.1766055 0.181252
watdiv_acyclic_211_10 0.0047665 0.005293
watdiv_acyclic_211_11 0.1709285 0.229409
watdiv_acyclic_211_12 0.033089 0.0427045
watdiv_acyclic_211_14 0.194717 0.410833
watdiv_acyclic_211_15 0.019613 0.0418474999999999
watdiv_acyclic_211_16 0.0369219999999999 0.0690655
watdiv_acyclic_211_17 0.0294849999999999 0.0538105
watdiv_acyclic_211_19 0.5314494999999999 0.641703
watdiv_acyclic_212_00 0.004708 0.005123
watdiv_acyclic_212_01 0.189616 0.054503
watdiv_acyclic_212_02 0.03471 0.031735
watdiv_acyclic_212_03 0.0022629999999999 0.0039045
watdiv_acyclic_212_04 1.940979 1.2185345
watdiv_acyclic_212_06 0.5328735 1.079985
watdiv_acyclic_212_07 0.038518 0.041897
watdiv_acyclic_212_08 0.00522 0.004453
watdiv_acyclic_212_09 0.103002 0.051035
watdiv_acyclic_212_10 0.2645349999999999 0.0385165
watdiv_acyclic_212_11 0.032664 0.0175285
watdiv_acyclic_212_12 0.001975 0.003802
watdiv_acyclic_212_13 0.0020035 0.004352
watdiv_acyclic_212_14 1.025258 0.6565715000000001
watdiv_acyclic_212_15 0.0054755 0.0056295
watdiv_acyclic_212_16 0.006599 0.005709
watdiv_acyclic_212_17 0.5362850000000001 0.6443185
watdiv_acyclic_212_18 0.005449 0.0061325
watdiv_acyclic_212_19 0.0016115 0.003504
watdiv_acyclic_213_01 0.0900355 0.1207854999999999
watdiv_acyclic_213_02 0.010654 0.028572
watdiv_acyclic_213_03 0.0239329999999999 0.0443449999999999
watdiv_acyclic_213_04 0.00818 0.012357
watdiv_acyclic_213_05 0.0830185 0.115771
watdiv_acyclic_213_06 0.0424965 0.0600365
watdiv_acyclic_213_08 0.3415074999999999 0.28244
watdiv_acyclic_213_09 0.024162 0.0317039999999999
watdiv_acyclic_213_10 0.023445 0.0404604999999999
watdiv_acyclic_213_11 0.294541 0.380889
watdiv_acyclic_213_12 0.0231085 0.0297925
watdiv_acyclic_213_13 0.0851725 0.123498
watdiv_acyclic_213_14 0.3857314999999999 0.5024265
watdiv_acyclic_213_15 0.022937 0.0374235
watdiv_acyclic_213_16 0.023069 0.031003
watdiv_acyclic_213_17 0.00629 0.0076425
watdiv_acyclic_213_18 0.1744419999999999 0.294202
watdiv_acyclic_213_19 0.0419969999999999 0.072711
watdiv_acyclic_214_00 0.002966 0.0076215
watdiv_acyclic_214_01 0.0444104999999999 0.075502
watdiv_acyclic_214_02 0.0259224999999999 0.0357875
watdiv_acyclic_214_03 0.0977905 0.082048
watdiv_acyclic_214_04 0.0775615 0.0769364999999999
watdiv_acyclic_214_05 0.020243 0.030456
watdiv_acyclic_214_06 0.1031 0.0785385
watdiv_acyclic_214_08 0.2322114999999999 0.571689
watdiv_acyclic_214_09 0.001365 0.0022909999999999
watdiv_acyclic_214_10 0.0222315 0.032246
watdiv_acyclic_214_11 0.0374975 0.02208
watdiv_acyclic_214_12 0.010228 0.0173525
watdiv_acyclic_214_13 0.0070239999999999 0.013085
watdiv_acyclic_214_14 0.0581605 0.0603115
watdiv_acyclic_214_15 0.544478 0.7622925
watdiv_acyclic_214_16 0.0342515 0.052473
watdiv_acyclic_214_17 0.0190855 0.0556055
watdiv_acyclic_214_18 0.1578115 0.086968
watdiv_acyclic_214_19 0.347302 0.5265234999999999
watdiv_acyclic_215_00 0.0814409999999999 0.08497
watdiv_acyclic_215_01 0.0205595 0.0371665
watdiv_acyclic_215_02 0.1092165 0.117254
watdiv_acyclic_215_03 0.057203 0.0372505
watdiv_acyclic_215_04 0.0359595 0.057627
watdiv_acyclic_215_05 0.0368244999999999 0.055857
watdiv_acyclic_215_06 0.67162 0.880247
watdiv_acyclic_215_07 0.0034835 0.005329
watdiv_acyclic_215_08 0.0071085 0.0141245
watdiv_acyclic_215_09 1.065754 1.023687
watdiv_acyclic_215_10 0.1591584999999999 0.2048915
watdiv_acyclic_215_11 0.041326 0.084736
watdiv_acyclic_215_13 0.0164315 0.0149525
watdiv_acyclic_215_14 0.0037774999999999 0.0075645
watdiv_acyclic_215_15 0.0135994999999999 0.0129445
watdiv_acyclic_215_16 0.0508635 0.109913
watdiv_acyclic_215_17 0.019094 0.0246554999999999
watdiv_acyclic_215_18 0.038438 0.0615664999999999
watdiv_acyclic_215_19 0.039717 0.028879
watdiv_acyclic_216_08 0.0564584999999999 0.0862795
watdiv_acyclic_216_09 10.8321 1.951858
watdiv_acyclic_216_14 0.0027715 0.0053624999999999
watdiv_acyclic_216_15 0.906559 0.5831230000000001
watdiv_acyclic_216_16 0.494579 0.203815
watdiv_acyclic_216_18 0.0987069999999999 0.507862
watdiv_acyclic_216_19 0.1329874999999999 0.132157
watdiv_acyclic_217_00 0.2584875 0.3040305
watdiv_acyclic_217_02 0.0138375 0.011633
watdiv_acyclic_217_04 0.0737575 0.0755329999999999
watdiv_acyclic_217_09 0.1199244999999999 0.2918115
watdiv_acyclic_217_12 0.0307285 0.080678
watdiv_acyclic_217_16 0.0537475 0.1220405
watdiv_acyclic_217_19 0.0564205 0.1245505
watdiv_acyclic_218_03 0.0767735 0.106438
watdiv_acyclic_218_05 0.0237345 0.0320595
watdiv_acyclic_218_06 6.3798365 0.3948264999999999
watdiv_acyclic_218_07 0.0145669999999999 0.0405215
watdiv_acyclic_218_09 0.463746 1.4390904999999998
watdiv_acyclic_218_14 1.0569275 1.0365535
watdiv_acyclic_218_16 0.012091 0.013735
watdiv_acyclic_218_17 0.007144 0.0079035
yago_acyclic_chain_12_00 0.045126 0.0675215
yago_acyclic_chain_12_01 1.7002860000000002 0.835632
yago_acyclic_chain_12_02 0.0179404999999999 0.048827
yago_acyclic_chain_12_03 0.216872 0.1855835
yago_acyclic_chain_12_04 0.063601 0.096606
yago_acyclic_chain_12_05 0.0423735 0.0493845
yago_acyclic_chain_12_06 0.0085565 0.004716
yago_acyclic_chain_12_07 0.124701 0.2096489999999999
yago_acyclic_chain_12_08 0.1312205 0.209315
yago_acyclic_chain_12_09 0.0047415 0.007083
yago_acyclic_chain_12_10 0.0366475 0.0983324999999999
yago_acyclic_chain_12_11 0.085259 0.122942
yago_acyclic_chain_12_12 0.099715 0.175188
yago_acyclic_chain_12_13 0.011323 0.0230315
yago_acyclic_chain_12_14 0.10994 0.063477
yago_acyclic_chain_12_15 0.1553605 0.255472
yago_acyclic_chain_12_16 0.00701 0.0086675
yago_acyclic_chain_12_17 0.6386449999999999 0.2975259999999999
yago_acyclic_chain_12_18 0.0139344999999999 0.022523
yago_acyclic_chain_12_19 0.0989115 0.152094
yago_acyclic_chain_12_20 0.1034885 0.14428
yago_acyclic_chain_12_21 0.009493 0.009828
yago_acyclic_chain_12_22 0.0713415 0.1544404999999999
yago_acyclic_chain_12_23 0.052082 0.147093
yago_acyclic_chain_12_24 0.0987575 0.243979
yago_acyclic_chain_12_25 0.06573 0.086856
yago_acyclic_chain_12_26 0.0981954999999999 0.246656
yago_acyclic_chain_12_27 0.044119 0.0613675
yago_acyclic_chain_12_28 0.0074055 0.0084505
yago_acyclic_chain_12_29 0.2051965 0.3811355
yago_acyclic_chain_12_30 0.0129419999999999 0.011141
yago_acyclic_chain_12_31 0.0298105 0.0295515
yago_acyclic_chain_12_32 0.2438969999999999 0.2006385
yago_acyclic_chain_12_33 0.0108585 0.0175105
yago_acyclic_chain_12_34 0.04501 0.0610365
yago_acyclic_chain_12_35 0.008768 0.0180965
yago_acyclic_chain_12_37 0.0080155 0.0105595
yago_acyclic_chain_12_38 0.3433375 0.2251625
yago_acyclic_chain_12_39 0.120346 0.1710155
yago_acyclic_chain_12_40 0.0423965 0.057849
yago_acyclic_chain_12_41 0.179898 0.2346405
yago_acyclic_chain_12_42 0.1228199999999999 0.2166374999999999
yago_acyclic_chain_12_43 0.5526209999999999 0.2941885
yago_acyclic_chain_12_44 0.1674409999999999 0.1343585
yago_acyclic_chain_12_45 0.0131434999999999 0.0200359999999999
yago_acyclic_chain_12_46 0.237736 0.4160665
yago_acyclic_chain_12_47 0.156566 0.3940895
yago_acyclic_chain_12_48 0.0514655 0.1199845
yago_acyclic_chain_12_49 0.046058 0.111262
yago_acyclic_chain_12_50 0.0434325 0.0504089999999999
yago_acyclic_chain_12_51 0.1391585 0.104242
yago_acyclic_chain_12_52 0.337129 0.168425
yago_acyclic_chain_12_53 2.207691 0.6979425
yago_acyclic_chain_12_54 0.0625725 0.177662
yago_acyclic_chain_12_55 0.0132704999999999 0.015874
yago_acyclic_chain_12_56 0.286555 0.3049705
yago_acyclic_chain_12_57 0.1694925 0.2383515
yago_acyclic_chain_12_58 0.1645285 0.204764
yago_acyclic_chain_12_59 0.0546145 0.090686
yago_acyclic_chain_12_60 1.0578280000000002 0.374356
yago_acyclic_chain_12_61 0.0456675 0.0257535
yago_acyclic_chain_12_62 0.145833 0.2044675
yago_acyclic_chain_12_63 0.0398464999999999 0.0579785
yago_acyclic_chain_12_64 0.2052395 0.203153
yago_acyclic_chain_12_65 0.0788445 0.09135
yago_acyclic_chain_12_66 0.0394535 0.0596265
yago_acyclic_chain_12_67 0.0389205 0.036197
yago_acyclic_chain_12_68 0.082131 0.145218
yago_acyclic_chain_12_69 0.0476235 0.0787799999999999
yago_acyclic_chain_12_70 0.143593 0.2052775
yago_acyclic_chain_12_71 0.0080105 0.0074365
yago_acyclic_chain_12_72 0.1026965 0.1353395
yago_acyclic_chain_12_73 0.380432 0.463575
yago_acyclic_chain_12_74 0.1437205 0.1753994999999999
yago_acyclic_chain_6_00 0.1992515 0.17812
yago_acyclic_chain_6_01 0.005859 0.0082545
yago_acyclic_chain_6_02 0.289966 0.479226
yago_acyclic_chain_6_03 0.0020835 0.003642
yago_acyclic_chain_6_04 0.0791375 0.1724399999999999
yago_acyclic_chain_6_05 0.0039854999999999 0.005797
yago_acyclic_chain_6_06 0.026442 0.009935
yago_acyclic_chain_6_07 0.046737 0.048957
yago_acyclic_chain_6_08 0.0427265 0.0828079999999999
yago_acyclic_chain_6_09 0.061681 0.0916135
yago_acyclic_chain_6_10 0.0535495 0.055512
yago_acyclic_chain_6_11 0.042489 0.0541355
yago_acyclic_chain_6_12 0.0088895 0.0067045
yago_acyclic_chain_6_13 0.004423 0.007934
yago_acyclic_chain_6_14 0.038144 0.0513005
yago_acyclic_chain_6_15 0.001957 0.0036155
yago_acyclic_chain_6_16 0.0021745 0.0030895
yago_acyclic_chain_6_17 0.004068 0.0033144999999999
yago_acyclic_chain_6_18 0.0581635 0.0930755
yago_acyclic_chain_6_19 0.005462 0.004986
yago_acyclic_chain_6_20 0.0747134999999999 0.1064575
yago_acyclic_chain_6_21 0.2706625 0.2517
yago_acyclic_chain_6_22 0.0714035 0.081561
yago_acyclic_chain_6_23 0.032674 0.0486225
yago_acyclic_chain_6_24 0.0934285 0.1492184999999999
yago_acyclic_chain_6_25 0.0033165 0.0046739999999999
yago_acyclic_chain_6_26 0.1179419999999999 0.19465
yago_acyclic_chain_6_27 0.052009 0.061845
yago_acyclic_chain_6_28 0.128302 0.132454
yago_acyclic_chain_6_29 0.4554905 0.261351
yago_acyclic_chain_6_30 0.0443765 0.0560574999999999
yago_acyclic_chain_6_31 0.0372519999999999 0.0453955
yago_acyclic_chain_6_32 0.5389535000000001 0.403323
yago_acyclic_chain_6_33 0.029515 0.047108
yago_acyclic_chain_6_34 0.0056019999999999 0.0092105
yago_acyclic_chain_6_35 0.8043605 0.2436345
yago_acyclic_chain_6_36 0.0486225 0.091925
yago_acyclic_chain_6_37 0.0451235 0.049359
yago_acyclic_chain_6_38 0.00724 0.0091644999999999
yago_acyclic_chain_6_39 0.0372155 0.012097
yago_acyclic_chain_6_40 0.0117705 0.009738
yago_acyclic_chain_6_41 0.1284205 0.0903715
yago_acyclic_chain_6_42 0.0416415 0.0503965
yago_acyclic_chain_6_43 0.0170659999999999 0.0410665
yago_acyclic_chain_6_44 0.0048614999999999 0.0052014999999999
yago_acyclic_chain_6_45 0.009953 0.008083
yago_acyclic_chain_6_46 0.0078419999999999 0.006486
yago_acyclic_chain_6_47 0.043032 0.053987
yago_acyclic_chain_6_48 0.1077115 0.099436
yago_acyclic_chain_6_49 0.018486 0.0524105
yago_acyclic_chain_6_50 0.0023615 0.0033895
yago_acyclic_chain_6_51 0.035156 0.0895575
yago_acyclic_chain_6_52 0.001938 0.003014
yago_acyclic_chain_6_53 0.0672975 0.1782035
yago_acyclic_chain_6_54 0.006941 0.0057345
yago_acyclic_chain_6_55 0.0645065 0.091504
yago_acyclic_chain_6_56 0.004302 0.0045769999999999
yago_acyclic_chain_6_57 0.0058204999999999 0.0035115
yago_acyclic_chain_6_58 0.003784 0.0038405
yago_acyclic_chain_6_59 0.000789 0.0016245
yago_acyclic_chain_6_60 0.0008245 0.001235
yago_acyclic_chain_6_61 0.0462355 0.056294
yago_acyclic_chain_6_62 0.029803 0.04595
yago_acyclic_chain_6_63 0.0880015 0.1221335
yago_acyclic_chain_6_64 0.003205 0.005239
yago_acyclic_chain_6_65 0.042338 0.0900675
yago_acyclic_chain_6_66 0.001686 0.003385
yago_acyclic_chain_6_67 0.019059 0.0464
yago_acyclic_chain_6_68 0.205148 0.1613979999999999
yago_acyclic_chain_6_69 0.039628 0.0530734999999999
yago_acyclic_chain_6_70 0.2024004999999999 0.186105
yago_acyclic_chain_6_71 0.0396819999999999 0.0556534999999999
yago_acyclic_chain_6_72 0.1755945 0.0972389999999999
yago_acyclic_chain_6_73 0.0813784999999999 0.096949
yago_acyclic_chain_9_00 0.120952 0.0941545
yago_acyclic_chain_9_01 0.0069695 0.0093789999999999
yago_acyclic_chain_9_02 0.106595 0.0990574999999999
yago_acyclic_chain_9_03 0.002743 0.004182
yago_acyclic_chain_9_04 0.0017594999999999 0.0031415
yago_acyclic_chain_9_05 0.095188 0.1330915
yago_acyclic_chain_9_06 0.0602965 0.080527
yago_acyclic_chain_9_07 0.3513049999999999 0.4316919999999999
yago_acyclic_chain_9_08 0.0074 0.008427
yago_acyclic_chain_9_09 0.0797665 0.1756955
yago_acyclic_chain_9_10 0.0724295 0.173151
yago_acyclic_chain_9_11 0.227226 0.2709114999999999
yago_acyclic_chain_9_12 0.0050279999999999 0.005918
yago_acyclic_chain_9_13 0.60931 0.2473455
yago_acyclic_chain_9_14 0.068961 0.154473
yago_acyclic_chain_9_15 0.0087315 0.0120915
yago_acyclic_chain_9_16 0.0315845 0.0537735
yago_acyclic_chain_9_17 0.1151135 0.19002
yago_acyclic_chain_9_18 0.0309914999999999 0.0499079999999999
yago_acyclic_chain_9_19 0.229567 0.416192
yago_acyclic_chain_9_20 0.002619 0.005138
yago_acyclic_chain_9_21 0.001758 0.003033
yago_acyclic_chain_9_22 0.0714565 0.187719
yago_acyclic_chain_9_23 0.007117 0.0122225
yago_acyclic_chain_9_24 0.0043275 0.0062045
yago_acyclic_chain_9_25 0.0066195 0.0175155
yago_acyclic_chain_9_26 0.503464 0.449053
yago_acyclic_chain_9_27 0.00723 0.0084505
yago_acyclic_chain_9_28 0.022765 0.0498165
yago_acyclic_chain_9_29 0.0041955 0.006781
yago_acyclic_chain_9_30 0.0044665 0.0063875
yago_acyclic_chain_9_31 0.0267999999999999 0.040372
yago_acyclic_chain_9_32 0.3442524999999999 0.0356975
yago_acyclic_chain_9_33 0.080627 0.100594
yago_acyclic_chain_9_34 0.006251 0.007374
yago_acyclic_chain_9_35 0.0194285 0.048386
yago_acyclic_chain_9_36 0.0182065 0.0491925
yago_acyclic_chain_9_37 0.106912 0.1351574999999999
yago_acyclic_chain_9_38 0.0209985 0.0084755
yago_acyclic_chain_9_39 0.0127109999999999 0.008289
yago_acyclic_chain_9_40 0.007855 0.0053679999999999
yago_acyclic_chain_9_41 0.0421254999999999 0.0614145
yago_acyclic_chain_9_42 0.1375335 0.1712485
yago_acyclic_chain_9_43 0.0503655 0.067104
yago_acyclic_chain_9_44 0.009546 0.0101805
yago_acyclic_chain_9_45 0.0021674999999999 0.0025915
yago_acyclic_chain_9_46 0.0072225 0.011041
yago_acyclic_chain_9_47 0.2049015 0.2410875
yago_acyclic_chain_9_48 0.0046365 0.0081535
yago_acyclic_chain_9_49 0.037529 0.080368
yago_acyclic_chain_9_50 0.0033929999999999 0.006506
yago_acyclic_chain_9_51 0.004027 0.007711
yago_acyclic_chain_9_52 0.0997725 0.1306775
yago_acyclic_chain_9_53 0.2263705 0.1178029999999999
yago_acyclic_chain_9_54 0.0212709999999999 0.048431
yago_acyclic_chain_9_55 0.0029415 0.0057365
yago_acyclic_chain_9_56 0.0056624999999999 0.006892
yago_acyclic_chain_9_57 0.0032595 0.0048125
yago_acyclic_chain_9_58 0.0965439999999999 0.0753055
yago_acyclic_chain_9_59 0.1289355 0.197514
yago_acyclic_chain_9_60 0.0070985 0.0072945
yago_acyclic_chain_9_61 0.0444225 0.057783
yago_acyclic_chain_9_62 0.1814895 0.4271494999999999
yago_acyclic_chain_9_63 0.174421 0.2130035
yago_acyclic_chain_9_64 0.0673425 0.0768215
yago_acyclic_chain_9_65 0.178327 0.191215
yago_acyclic_chain_9_66 0.122133 0.156239
yago_acyclic_chain_9_67 0.012103 0.016808
yago_acyclic_chain_9_68 0.0087355 0.0095615
yago_acyclic_chain_9_69 0.2901555 0.320214
yago_acyclic_chain_9_70 0.37773 0.334178
yago_acyclic_chain_9_72 0.548537 0.8782875
yago_acyclic_chain_9_73 1.670715 2.743648
yago_acyclic_chain_9_74 1.629959 2.7486175
yago_acyclic_star_6_00 0.023427 0.0247655
yago_acyclic_star_6_01 0.001629 0.0021425
yago_acyclic_star_6_02 0.004279 0.0045874999999999
yago_acyclic_star_6_03 0.0051515 0.005282
yago_acyclic_star_6_04 0.105526 0.10339
yago_acyclic_star_6_05 0.0071545 0.007068
yago_acyclic_star_6_06 0.0012915 0.001133
yago_acyclic_star_6_07 0.0090125 0.005056
yago_acyclic_star_6_08 0.0004815 0.0006529999999999
yago_acyclic_star_6_09 0.065453 0.077861
yago_acyclic_star_6_10 0.0020765 0.0024514999999999
yago_acyclic_star_6_11 0.0415825 0.080715
yago_acyclic_star_6_12 0.0121234999999999 0.0201025
yago_acyclic_star_6_13 0.0152675 0.0075555
yago_acyclic_star_6_14 0.005885 0.005723
yago_acyclic_star_6_15 0.0408765 0.0506075
yago_acyclic_star_6_16 0.0019895 0.0023225
yago_acyclic_star_6_17 0.007231 0.006963
yago_acyclic_star_6_18 0.021608 0.03242
yago_acyclic_star_6_19 0.0012675 0.0014865
yago_acyclic_star_6_20 0.0667015 0.0608285
yago_acyclic_star_6_21 0.041282 0.07015
yago_acyclic_star_6_22 0.0209385 0.0083455
yago_acyclic_star_6_23 0.4428905 0.0567094999999999
yago_acyclic_star_6_24 0.170757 0.204584
yago_acyclic_star_6_25 0.003175 0.0034584999999999
yago_acyclic_star_6_26 0.0401689999999999 0.069123
yago_acyclic_star_6_27 0.4503775 0.0421885
yago_acyclic_star_6_28 0.187858 0.215938
yago_acyclic_star_6_29 0.0059005 0.0060665
yago_acyclic_star_6_30 0.030126 0.040761
yago_acyclic_star_6_31 0.131656 0.1144985
yago_acyclic_star_6_32 0.0896049999999999 0.1029809999999999
yago_acyclic_star_6_33 0.1285375 0.030385
yago_acyclic_star_6_34 0.248071 0.019448
yago_acyclic_star_6_35 0.0053515 0.005468
yago_acyclic_star_6_36 0.0008505 0.00173
yago_acyclic_star_6_37 0.0037689999999999 0.0059349999999999
yago_acyclic_star_6_38 0.0053869999999999 0.00575
yago_acyclic_star_6_39 1.2581444999999998 0.344716
yago_acyclic_star_6_40 0.0895089999999999 0.102162
yago_acyclic_star_6_41 0.110375 0.123109
yago_acyclic_star_6_42 0.0068345 0.0044525
yago_acyclic_star_6_43 0.00632 0.0030565
yago_acyclic_star_6_44 0.0018409999999999 0.0034865
yago_acyclic_star_6_45 0.0255255 0.029382
yago_acyclic_star_6_46 0.0006625 0.0009505
yago_acyclic_star_6_47 0.0039369999999999 0.004498
yago_acyclic_star_6_48 0.129645 0.1486164999999999
yago_acyclic_star_6_49 0.0004255 0.000716
yago_acyclic_star_6_50 0.153396 0.1718529999999999
yago_acyclic_star_6_51 0.001006 0.001106
yago_acyclic_star_6_52 0.002535 0.003635
yago_acyclic_star_6_53 0.0170654999999999 0.0242744999999999
yago_acyclic_star_6_54 0.069166 0.0436585
yago_acyclic_star_6_55 0.0810815 0.080523
yago_acyclic_star_6_56 0.003072 0.0036474999999999
yago_acyclic_star_6_57 0.065969 0.0623155
yago_acyclic_star_6_58 0.030071 0.0298505
yago_acyclic_star_6_59 0.061414 0.0135975
yago_acyclic_star_6_60 0.0052789999999999 0.0040265
yago_acyclic_star_6_61 0.099525 0.085154
yago_acyclic_star_6_62 0.0790005 0.066672
yago_acyclic_star_6_63 0.1412145 0.1639535
yago_acyclic_star_6_64 0.0990029999999999 0.0850885
yago_acyclic_star_6_65 0.1129565 0.1276915
yago_acyclic_star_6_66 0.1017164999999999 0.1367305
yago_acyclic_star_6_67 0.130798 0.123779
yago_acyclic_star_6_68 0.080103 0.0987545
yago_acyclic_star_6_69 0.1595775 0.189632
yago_acyclic_star_6_70 0.3783665 0.162121
yago_acyclic_star_6_71 0.057327 0.0218669999999999
yago_acyclic_star_6_72 0.2210335 0.167352
yago_acyclic_star_6_73 0.221295 0.277414
yago_acyclic_star_6_74 0.083351 0.0988024999999999
yago_acyclic_star_6_75 0.2226135 0.167086
yago_acyclic_star_6_76 0.0107685 0.0091035
yago_acyclic_star_6_77 0.0567075 0.0667435
yago_acyclic_tree_6_01 0.017403 0.0036935
yago_acyclic_tree_6_02 0.26923 0.4738465
yago_acyclic_tree_6_03 0.079404 0.1490185
yago_acyclic_tree_6_04 0.1136219999999999 0.1122875
yago_acyclic_tree_6_05 0.001781 0.002875
yago_acyclic_tree_6_06 0.0086205 0.0101979999999999
yago_acyclic_tree_6_07 0.0853165 0.1184365
yago_acyclic_tree_6_08 0.0506325 0.0816275
yago_acyclic_tree_6_09 0.20006 0.201823
yago_acyclic_tree_6_10 0.2741194999999999 0.478248
yago_acyclic_tree_6_11 0.0032709999999999 0.0082235
yago_acyclic_tree_6_12 0.0455355 0.0741285
yago_acyclic_tree_6_13 0.159132 0.1945825
yago_acyclic_tree_6_14 0.0054255 0.0062264999999999
yago_acyclic_tree_6_15 0.001107 0.0014
yago_acyclic_tree_6_16 0.066384 0.081354
yago_acyclic_tree_6_17 0.2967175 0.491614
yago_acyclic_tree_6_18 0.0052245 0.0065335
yago_acyclic_tree_6_19 0.0096904999999999 0.004838
yago_acyclic_tree_6_20 0.003538 0.004942
yago_acyclic_tree_6_21 0.066875 0.102882
yago_acyclic_tree_6_22 0.0143884999999999 0.0036239999999999
yago_acyclic_tree_6_23 0.0021184999999999 0.0026925
yago_acyclic_tree_6_24 0.0242145 0.0309835
yago_acyclic_tree_6_25 0.2969045 0.480773
yago_acyclic_tree_6_26 0.0763675 0.1520395
yago_acyclic_tree_6_27 0.003659 0.0043479999999999
yago_acyclic_tree_6_28 0.0904834999999999 0.0783925
yago_acyclic_tree_6_29 0.0094279999999999 0.0061845
yago_acyclic_tree_6_30 0.0817045 0.1453325
yago_acyclic_tree_6_31 0.003042 0.0048265
yago_acyclic_tree_6_32 0.148863 0.199676
yago_acyclic_tree_6_33 0.383416 0.2983545
yago_acyclic_tree_6_34 0.003943 0.005387
yago_acyclic_tree_6_35 0.086898 0.098081
yago_acyclic_tree_6_36 0.013471 0.010925
yago_acyclic_tree_6_37 0.386461 0.1965085
yago_acyclic_tree_6_38 2.237785 12.3335225
yago_acyclic_tree_6_39 0.002463 0.0039895
yago_acyclic_tree_6_40 0.077762 0.142007
yago_acyclic_tree_6_41 0.002416 0.003297
yago_acyclic_tree_6_42 0.138539 0.1691475
yago_acyclic_tree_6_43 0.2849975 0.2700075
yago_acyclic_tree_6_44 0.2396205 0.0857385
yago_acyclic_tree_6_45 0.0070075 0.009507
yago_acyclic_tree_6_46 0.004702 0.0050595
yago_acyclic_tree_6_47 0.0020759999999999 0.002818
yago_acyclic_tree_6_48 0.198185 0.1049255
yago_acyclic_tree_6_49 0.099891 0.138322
yago_acyclic_tree_6_50 0.134703 0.174601
yago_acyclic_tree_6_51 0.1342405 0.1490065
yago_acyclic_tree_6_52 0.5801205 0.3283445
yago_acyclic_tree_6_53 0.004193 0.0048925
yago_acyclic_tree_6_54 4.2293745000000005 1.796303
yago_acyclic_tree_6_55 0.000829 0.001967
yago_acyclic_tree_6_56 1.612894 0.4351494999999999
yago_acyclic_tree_6_57 0.2961335 0.486573
yago_acyclic_tree_6_58 0.4490235 0.8323529999999999
yago_acyclic_tree_6_59 0.0882845 0.1329314999999999
yago_acyclic_tree_6_60 0.0546425 0.0843585
yago_acyclic_tree_6_61 0.0848965 0.135534
yago_acyclic_tree_6_62 0.0426025 0.0508674999999999
yago_acyclic_tree_6_63 0.2952384999999999 0.4932025
yago_acyclic_tree_6_64 1.4942375 2.0031595
yago_acyclic_tree_6_65 0.0698245 0.1118435
yago_acyclic_tree_6_66 0.1467285 0.1485325
yago_acyclic_tree_6_67 12.414710500000002 4.667398
yago_acyclic_tree_6_68 0.1845695 0.2193965
yago_acyclic_tree_6_69 0.007125 0.004311
yago_acyclic_tree_6_70 0.0053939999999999 0.0056135
yago_acyclic_tree_6_71 0.004881 0.0058435
yago_acyclic_tree_6_72 0.2713865 0.4674195
yago_acyclic_tree_6_73 0.006177 0.0072005
yago_acyclic_tree_6_75 0.248308 0.265963
yago_acyclic_tree_6_76 0.0523715 0.056429
yago_acyclic_tree_6_77 0.0277725 0.026384
yago_acyclic_tree_6_78 0.1931415 0.2084855
yago_acyclic_tree_6_79 0.016519 0.008972


==> data-revision/ce_jointime_dfbin_vs_sya.dat <==
query hashjoin_time_dfbin hashjoin_time_sya well_behaved
dblp_acyclic_201_00 1.2776216675 0.666535671 True
dblp_acyclic_201_01 0.1310361655 0.0868479565 True
dblp_acyclic_201_02 0.1867185414999999 0.148587058 True
dblp_acyclic_201_03 0.8247108479999999 0.4599052059999999 True
dblp_acyclic_201_04 0.3304705404999999 0.1793790924999999 True
dblp_acyclic_201_05 0.0657213734999999 0.0588724845 True
dblp_acyclic_201_06 0.080297811 0.0719422919999999 True
dblp_acyclic_201_07 0.07745055 0.0694666744999999 True
dblp_acyclic_201_08 0.4497739335 0.2600050859999999 True
dblp_acyclic_201_09 0.382420506 0.215647778 True
dblp_acyclic_201_10 1.1696921125000002 0.4409595735 True
dblp_acyclic_201_11 0.358084142 0.240930393 True
dblp_acyclic_201_12 0.0837940935 0.0755476315 True
dblp_acyclic_201_13 0.0583866699999999 0.072913707 True
dblp_acyclic_201_14 0.5638630640000001 0.3027404544999999 True
dblp_acyclic_201_15 1.3203414645000002 0.539744637 True
dblp_acyclic_201_16 1.9553106135 0.8242893495 True
dblp_acyclic_201_17 1.088838699 0.5609147244999999 True
dblp_acyclic_201_18 0.552268826 0.270268732 True
dblp_acyclic_201_19 0.684725209 0.3291464285 True
dblp_acyclic_202_00 0.1059602905 0.123716946 False
dblp_acyclic_202_01 1.577930647 0.494845159 False
dblp_acyclic_202_02 0.8238900864999998 0.5593638275 False
dblp_acyclic_202_03 0.2511024105000001 0.213700165 False
dblp_acyclic_202_04 0.3818986755 0.3397189845 False
dblp_acyclic_202_05 1.0386901055 0.6646872955000002 False
dblp_acyclic_202_06 0.349464711 0.283145883 False
dblp_acyclic_202_07 0.709253011 0.4569123134999999 False
dblp_acyclic_202_08 0.2470650615 0.219597732 False
dblp_acyclic_202_09 1.2695713890000004 0.7296591440000002 True
dblp_acyclic_202_10 1.243639749 0.6054471655 False
dblp_acyclic_202_11 0.3616683999999999 0.2208167675 False
dblp_acyclic_202_12 0.230958809 0.1970177885 False
dblp_acyclic_202_13 0.218286498 0.1726847859999999 False
dblp_acyclic_202_14 2.049497745 0.943558262 True
dblp_acyclic_202_15 0.3506892365 0.2913941815000001 False
dblp_acyclic_202_16 1.2885846829999998 0.4814056935000001 True
dblp_acyclic_202_17 0.1896759575 0.165994093 False
dblp_acyclic_202_18 0.2993514795 0.220387572 False
dblp_acyclic_202_19 0.4967498915 0.3981180614999999 False
dblp_acyclic_203_00 0.381110902 0.2619114164999999 False
dblp_acyclic_203_01 0.0582590365 0.054652561 True
dblp_acyclic_203_02 0.1868454895 0.223596434 False
dblp_acyclic_203_03 0.2203741279999999 0.1750275635 False
dblp_acyclic_203_04 1.050617441 0.7217174455 False
dblp_acyclic_203_05 0.2795741475 0.1882793039999999 False
dblp_acyclic_203_06 1.4412512115 0.381755203 False
dblp_acyclic_203_07 0.1861748195 0.1606275085 False
dblp_acyclic_203_08 0.0748288675 0.117784706 False
dblp_acyclic_203_09 0.6174675004999999 0.3855816120000001 False
dblp_acyclic_203_10 0.801513128 0.598578124 False
dblp_acyclic_203_11 0.1142638355 0.196014569 False
dblp_acyclic_203_12 0.3960693575 0.2768065424999999 False
dblp_acyclic_203_13 0.2678352125 0.2387492654999999 False
dblp_acyclic_203_14 0.4585477655 0.341770482 False
dblp_acyclic_203_15 0.126923764 0.1322034474999999 False
dblp_acyclic_203_16 0.7697959060000001 0.365476145 False
dblp_acyclic_203_17 0.2279117405 0.162946658 False
dblp_acyclic_203_18 0.1673034614999999 0.1556530429999999 True
dblp_acyclic_203_19 0.133674545 0.1883202245 False
dblp_acyclic_204_00 0.4193660575 0.39172182 False
dblp_acyclic_204_01 0.6350986484999999 0.3893734260000001 False
dblp_acyclic_204_02 0.8990792919999999 0.3434702449999999 False
dblp_acyclic_204_03 0.1396654685 0.1773347969999999 False
dblp_acyclic_204_04 0.615120357 0.3429494389999999 False
dblp_acyclic_204_05 0.267404739 0.210032009 False
dblp_acyclic_204_06 0.1486979425 0.127784671 False
dblp_acyclic_204_07 0.0673599275 0.057137035 False
dblp_acyclic_204_08 0.4944873939999999 0.3038314005 False
dblp_acyclic_204_09 0.646309013 0.3703476355 False
dblp_acyclic_204_10 0.0861768045 0.1204607334999999 False
dblp_acyclic_204_11 0.067908874 0.074176727 False
dblp_acyclic_204_12 0.7693023665 0.4693656930000001 False
dblp_acyclic_204_13 0.401270357 0.25983887 False
dblp_acyclic_204_14 0.2485157715 0.2170161819999999 False
dblp_acyclic_204_15 0.3852677455000001 0.2163475845 False
dblp_acyclic_204_16 0.5149086955000001 0.4272828425000001 False
dblp_acyclic_204_17 0.090689688 0.1537338935 False
dblp_acyclic_204_18 0.1904341455 0.1909101585 False
dblp_acyclic_204_19 0.3871819785000001 0.3727998559999999 False
dblp_acyclic_205_00 0.4334212664999999 0.269828817 True
dblp_acyclic_205_01 0.370171854 0.3098088264999999 False
dblp_acyclic_205_02 1.1217549505 0.7444416334999999 False
dblp_acyclic_205_04 5.8624434415 1.5641409814999998 False
dblp_acyclic_205_05 0.3220262455 0.2580456699999999 False
dblp_acyclic_205_06 0.0379013725 0.031342371 False
dblp_acyclic_205_08 0.8407078095000001 0.5982929575000001 False
dblp_acyclic_205_09 1.7075123805000003 0.8944731125 False
dblp_acyclic_205_10 0.3954389135 0.2562446485 False
dblp_acyclic_205_11 1.4386298114999998 0.480590445 False
dblp_acyclic_205_12 0.6474195689999999 0.6948335895000001 False
dblp_acyclic_205_13 3.365179743 1.0172789555 False
dblp_acyclic_205_15 4.712070551499998 1.0232525985 False
dblp_acyclic_205_16 1.4173602044999998 0.809140078 False
dblp_acyclic_205_17 3.3540275025 2.5209790635 False
dblp_acyclic_206_00 1.2695538340000003 0.6942569134999999 True
dblp_acyclic_206_01 0.0761698319999999 0.067303498 True
dblp_acyclic_206_02 1.2804473954999998 0.548829084 True
dblp_acyclic_206_03 0.6971867805 0.3476991755 True
dblp_acyclic_206_04 0.1310634595 0.085603849 True
dblp_acyclic_206_05 0.118257281 0.1075828675 True
dblp_acyclic_206_06 0.497666216 0.286098376 True
dblp_acyclic_206_07 0.602808142 0.3357024179999999 True
dblp_acyclic_206_08 0.114660977 0.1022842864999999 True
dblp_acyclic_206_09 0.1588738994999999 0.1493187035 True
dblp_acyclic_206_10 0.817034101 0.3959518165 True
dblp_acyclic_206_11 2.3752452399999995 0.7998627744999999 True
dblp_acyclic_206_12 0.075876616 0.0649244955 True
dblp_acyclic_206_13 0.7252581285 0.3667831359999999 True
dblp_acyclic_206_14 0.845826277 0.5869247265 True
dblp_acyclic_206_15 0.4504013825 0.255993649 True
dblp_acyclic_206_16 0.6421038385000002 0.3097666845 True
dblp_acyclic_206_17 0.0594121185 0.1107721699999999 True
dblp_acyclic_206_18 0.5899555820000001 0.3544948235000001 True
dblp_acyclic_206_19 0.3226041 0.21461223 True
dblp_acyclic_207_00 2.0339228980000006 1.2021732245000003 True
dblp_acyclic_207_01 0.8223401489999999 0.3964692519999999 True
dblp_acyclic_207_02 0.2558454135 0.2141985685 True
dblp_acyclic_207_03 0.33866994 0.288299617 False
dblp_acyclic_207_04 0.612288768 0.430841611 False
dblp_acyclic_207_05 0.5471509535000001 0.329115458 False
dblp_acyclic_207_06 0.7173876155 0.5549961830000001 False
dblp_acyclic_207_07 0.7525797355 0.4676350629999999 True
dblp_acyclic_207_08 1.3431344285 0.5598450875000001 False
dblp_acyclic_207_09 0.521755018 0.4694203335000001 False
dblp_acyclic_207_10 0.8672323245 0.4894027194999999 True
dblp_acyclic_207_11 0.086506046 0.1004155725 False
dblp_acyclic_207_12 0.8711988905 0.5776722769999999 False
dblp_acyclic_207_13 0.1175995765 0.097687552 False
dblp_acyclic_207_14 0.0850779825 0.079807898 False
dblp_acyclic_207_15 0.8298412384999999 0.3449843959999999 False
dblp_acyclic_207_16 2.3114922845 0.9063805875 True
dblp_acyclic_207_17 0.8094025474999998 0.3485363764999999 False
dblp_acyclic_207_18 0.3060577629999999 0.2617684475 False
dblp_acyclic_207_19 1.785882255 1.3857442450000002 False
dblp_acyclic_208_00 1.0761292125 0.5988126284999999 False
dblp_acyclic_208_01 1.6319186295 0.5158086075000001 False
dblp_acyclic_208_02 0.2410446159999999 0.1542580275 False
dblp_acyclic_208_03 0.6716613995 0.3703891924999999 False
dblp_acyclic_208_04 0.109559822 0.133494648 False
dblp_acyclic_208_05 0.0866704519999999 0.141676946 False
dblp_acyclic_208_06 0.0566905984999999 0.0853761475 False
dblp_acyclic_208_07 0.3526319875000001 0.2611897215 False
dblp_acyclic_208_08 0.2456200385 0.2294982045 False
dblp_acyclic_208_09 0.2893139139999999 0.2995648715 False
dblp_acyclic_208_10 0.636837013 0.4619403135 False
dblp_acyclic_208_11 0.8072673469999999 0.5879572789999999 False
dblp_acyclic_208_12 0.539112763 0.381381995 False
dblp_acyclic_208_13 0.103014614 0.2364215934999999 False
dblp_acyclic_208_14 0.5630509309999999 0.2552055825 False
dblp_acyclic_208_15 0.6000872225 0.5240493309999998 False
dblp_acyclic_208_16 0.727837722 0.6051781545 False
dblp_acyclic_208_17 0.20576762 0.170935047 True
dblp_acyclic_208_18 0.472693095 0.3145608235 False
dblp_acyclic_208_19 0.6164059049999999 0.5275920995 False
dblp_acyclic_209_00 1.166995928 0.4395901204999999 False
dblp_acyclic_209_01 0.3202979355 0.2110583209999999 False
dblp_acyclic_209_02 0.8124868340000001 0.5962077580000001 False
dblp_acyclic_209_03 0.3095099105 0.2865555105 False
dblp_acyclic_209_04 0.9183401489999998 0.5967039984999999 False
dblp_acyclic_209_05 0.8709155639999998 0.408677243 False
dblp_acyclic_209_06 0.3026327485 0.171301782 False
dblp_acyclic_209_07 0.2728696709999999 0.230831855 False
dblp_acyclic_209_08 0.1107576885 0.1906927925 False
dblp_acyclic_209_09 0.1000489265 0.13326437 False
dblp_acyclic_209_10 1.045122977 0.4717076235000001 False
dblp_acyclic_209_11 2.004844834 0.7189764245 False
dblp_acyclic_209_12 0.6518818694999999 0.5120689995 False
dblp_acyclic_209_13 0.325976724 0.3220629945 False
dblp_acyclic_209_14 0.71350957 0.303413522 False
dblp_acyclic_209_15 0.1218497715 0.107267169 False
dblp_acyclic_209_16 0.6336334055 0.3716519145 False
dblp_acyclic_209_17 0.1668104455 0.1883915585 False
dblp_acyclic_209_18 0.1662166745 0.1546805105 True
dblp_acyclic_209_19 0.4254920514999999 0.3370296595 False
dblp_acyclic_210_00 0.9268435275 0.4176677605000001 False
dblp_acyclic_210_02 0.8362688574999998 0.2854557125 True
dblp_acyclic_210_03 0.061219951 0.0559621789999999 False
dblp_acyclic_210_05 1.04999575 0.5857750360000001 False
dblp_acyclic_210_07 0.4033703445 0.3424158714999999 False
dblp_acyclic_210_09 0.8779192395000001 0.5760370610000001 True
dblp_acyclic_210_10 1.3576649585000002 0.7910579065000001 False
dblp_acyclic_210_12 2.7218036070000005 0.319819692 False
dblp_acyclic_210_15 0.067390519 0.0815125795 False
dblp_acyclic_210_16 12.1786872905 0.9912573095 False
dblp_acyclic_210_17 0.0965342365 0.08003484 False
dblp_acyclic_210_19 0.7833440890000001 0.5976681255000001 False
dblp_acyclic_211_02 0.2430852754999999 0.19222318 False
dblp_acyclic_211_03 0.682113491 0.4273847815 False
dblp_acyclic_211_17 0.2909299709999999 0.220445652 False
dblp_acyclic_211_18 1.724815195 1.666988824 False
dblp_acyclic_212_02 0.1543099404999999 0.1350981425 True
dblp_acyclic_212_03 0.528296279 0.265143481 True
dblp_acyclic_212_04 2.265312518999999 0.3760731025 True
dblp_acyclic_212_08 0.6130579220000001 0.1808619435 True
dblp_acyclic_212_09 0.177248063 0.1428965265 True
dblp_acyclic_212_10 0.1425866545 0.1168713335 True
dblp_acyclic_212_11 0.2256169659999999 0.1478541754999999 True
dblp_acyclic_212_16 4.915986499500001 0.1099926995 True
dblp_acyclic_212_18 0.227061279 0.1613116269999999 True
dblp_acyclic_212_19 0.3794508240000001 0.2343746169999999 True
dblp_acyclic_213_00 0.1229594025 0.119535141 False
dblp_acyclic_213_01 0.5651591365000002 0.446085529 False
dblp_acyclic_213_02 0.7084309599999999 0.4262122105000001 False
dblp_acyclic_213_03 0.252866286 0.238061909 False
dblp_acyclic_213_04 0.2387049575 0.179302925 False
dblp_acyclic_213_05 1.417514045 0.4749439374999999 False
dblp_acyclic_213_06 0.8271788385 0.5792671105 False
dblp_acyclic_213_07 0.6345533480000001 0.496094556 False
dblp_acyclic_213_08 0.5635611225 0.4484856549999999 False
dblp_acyclic_213_09 0.5657646695000003 0.5274828630000001 False
dblp_acyclic_213_10 0.269080209 0.2356199055 False
dblp_acyclic_213_11 0.338753115 0.261090094 False
dblp_acyclic_213_12 0.347603294 0.2850689995 False
dblp_acyclic_213_13 0.978590567 0.730589946 False
dblp_acyclic_213_14 0.5538244315000002 0.5031637010000002 False
dblp_acyclic_213_15 0.8354685589999999 0.6255862995000001 False
dblp_acyclic_213_16 0.9678269945000002 0.9201689255 True
dblp_acyclic_213_17 1.2956980505 0.6357745955 True
dblp_acyclic_213_18 1.7623095525 1.022998656 False
dblp_acyclic_213_19 0.064507518 0.107399973 False
dblp_acyclic_214_00 0.33253598 0.2713255844999999 False
dblp_acyclic_214_01 0.174879327 0.131527204 False
dblp_acyclic_214_02 0.6140005319999999 0.5451571765000001 False
dblp_acyclic_214_03 0.6536905135000001 0.567035436 False
dblp_acyclic_214_04 0.2876089955000001 0.2416851279999999 False
dblp_acyclic_214_05 0.3900038745 0.3822083514999999 False
dblp_acyclic_214_06 0.440677048 0.3566943039999999 False
dblp_acyclic_214_07 0.29118748 0.225122903 False
dblp_acyclic_214_08 0.3483499905 0.282360763 False
dblp_acyclic_214_09 1.3743423680000002 0.9604879565 False
dblp_acyclic_214_10 0.1607040215 0.173550491 False
dblp_acyclic_214_11 0.3181341785 0.2519942265000001 False
dblp_acyclic_214_12 0.4225277700000001 0.34765693 False
dblp_acyclic_214_13 0.48044315 0.4700092704999999 False
dblp_acyclic_214_14 0.4269484244999999 0.2566665505 False
dblp_acyclic_214_15 0.598686553 0.3755502609999999 False
dblp_acyclic_214_16 0.782040112 0.536664338 False
dblp_acyclic_214_17 0.6511337880000001 0.2552766704999999 False
dblp_acyclic_214_18 0.2754829590000001 0.2315322155 False
dblp_acyclic_214_19 0.549211145 0.3431589844999999 False
dblp_acyclic_215_00 0.428644937 0.3197122265 False
dblp_acyclic_215_01 0.1688880804999999 0.2205050575 False
dblp_acyclic_215_02 0.8172545220000001 0.640577171 False
dblp_acyclic_215_03 0.2067605775 0.2285490055 False
dblp_acyclic_215_04 0.0764694425 0.1040809595 False
dblp_acyclic_215_05 0.1535165185 0.1325609949999999 False
dblp_acyclic_215_06 1.6714971475 0.9177887495 False
dblp_acyclic_215_07 0.3304771345 0.30660776 False
dblp_acyclic_215_08 0.664185232 0.5942032859999999 False
dblp_acyclic_215_09 0.6948320735 0.4415278495 False
dblp_acyclic_215_10 0.7274225670000001 0.4376111099999999 False
dblp_acyclic_215_11 2.0285380550000003 1.0234626195 False
dblp_acyclic_215_12 0.1835205019999999 0.1638961934999999 False
dblp_acyclic_215_13 0.0859783895 0.163134111 False
dblp_acyclic_215_14 0.6399985369999999 0.3935163935 False
dblp_acyclic_215_15 0.5930425880000001 0.5551446409999999 False
dblp_acyclic_215_16 0.6845988430000001 0.5388348430000001 False
dblp_acyclic_215_17 0.1709861395 0.213426028 False
dblp_acyclic_215_18 0.1298672125 0.237097288 False
dblp_acyclic_215_19 0.1220298724999999 0.151424672 False
dblp_acyclic_216_05 1.851921266 0.6907552039999999 False
dblp_acyclic_216_06 1.8206644985 0.4479480620000001 False
dblp_acyclic_216_10 4.928458581999999 1.1611729345 False
dblp_acyclic_216_11 2.9403108365 0.8521041395000001 False
dblp_acyclic_216_16 0.8188849300000001 0.6773823024999999 False
dblp_acyclic_216_17 1.8437764915 1.2470317134999995 False
dblp_acyclic_216_19 3.4603598194999994 0.8337910024999999 False
dblp_acyclic_217_01 0.1502432174999999 0.0953634525 False
dblp_acyclic_217_02 0.4948563134999998 0.3775157905 False
dblp_acyclic_217_05 0.8264105719999999 0.5284490754999999 False
dblp_acyclic_217_08 4.067730602499999 2.5097544025 False
dblp_acyclic_217_09 0.304109053 0.1240349994999999 False
dblp_acyclic_217_10 0.1257331135 0.159401962 False
dblp_acyclic_217_11 0.2811932094999999 0.0918001835 False
dblp_acyclic_217_15 0.0720271244999999 0.110996654 False
dblp_acyclic_218_05 1.124717456 0.4340909685 False
dblp_acyclic_218_14 4.9404274565 1.0642051665 False
dblp_acyclic_218_18 0.23536428 0.2619603 False
dblp_acyclic_218_19 4.909687317 3.647847081 False
epinions_acyclic_202_05 1.3495737715 0.3974653099999999 False
epinions_acyclic_203_00 0.0312406705 0.0130869805 False
epinions_acyclic_203_01 0.0373059015 0.015730724 False
epinions_acyclic_203_02 0.0602812985 0.0212303645 False
epinions_acyclic_203_03 0.0311215664999999 0.0127658995 False
epinions_acyclic_203_04 0.0982057745 0.038040224 False
epinions_acyclic_203_05 0.0367189915 0.014137275 False
epinions_acyclic_203_06 0.095289715 0.040692669 False
epinions_acyclic_203_07 0.0954053635 0.0392531465 False
epinions_acyclic_203_08 0.0446191965 0.019036999 False
epinions_acyclic_203_09 0.0723262604999999 0.0264859705 False
epinions_acyclic_203_10 0.0297644535 0.011518087 False
epinions_acyclic_203_11 0.034570177 0.0129605024999999 False
epinions_acyclic_203_12 0.0523053285 0.0205958594999999 False
epinions_acyclic_203_13 0.027396623 0.0121386365 False
epinions_acyclic_203_14 0.0558020409999999 0.0235296534999999 False
epinions_acyclic_203_15 0.0584373995 0.0246571295 False
epinions_acyclic_203_16 0.0567114555 0.0208256745 False
epinions_acyclic_203_17 0.078286015 0.0314284685 False
epinions_acyclic_203_18 0.0845641705 0.0322566684999999 False
epinions_acyclic_203_19 0.053828985 0.0232769485 False
epinions_acyclic_204_00 0.0183031379999999 0.010091873 False
epinions_acyclic_204_01 0.022624461 0.0125873504999999 False
epinions_acyclic_204_02 0.0150908335 0.0088773369999999 False
epinions_acyclic_204_03 0.0164298794999999 0.009328012 False
epinions_acyclic_204_04 0.020677805 0.0091882134999999 False
epinions_acyclic_204_05 0.0171178925 0.0083878525 False
epinions_acyclic_204_06 0.0133917775 0.008146084 False
epinions_acyclic_204_07 0.0201215595 0.0107815934999999 False
epinions_acyclic_204_08 0.0174891054999999 0.008162259 False
epinions_acyclic_204_09 0.0209778265 0.010863398 False
epinions_acyclic_204_10 0.022677073 0.0113006225 False
epinions_acyclic_204_11 0.015379387 0.0078698405 False
epinions_acyclic_204_12 0.0211064294999999 0.011994799 False
epinions_acyclic_204_13 0.0163516079999999 0.0091636015 False
epinions_acyclic_204_14 0.0231965475 0.011222672 False
epinions_acyclic_204_15 0.0163743035 0.0096760325 False
epinions_acyclic_204_16 0.015771146 0.0089719595 False
epinions_acyclic_204_17 0.0149280244999999 0.008190535 False
epinions_acyclic_204_18 0.0159324785 0.0097578565 False
epinions_acyclic_204_19 0.021867951 0.0120044555 False
epinions_acyclic_205_00 0.0095147115 0.0062709885 False
epinions_acyclic_205_01 0.0098495715 0.006965446 False
epinions_acyclic_205_02 0.0092111965 0.0057372975 False
epinions_acyclic_205_03 0.010201962 0.0068607554999999 False
epinions_acyclic_205_04 0.010023169 0.0070030765 False
epinions_acyclic_205_05 0.0101805254999999 0.0072923605 False
epinions_acyclic_205_06 0.0097147574999999 0.0065317425 False
epinions_acyclic_205_07 0.009861542 0.006305093 False
epinions_acyclic_205_08 0.010592212 0.0066940425 False
epinions_acyclic_205_09 0.0102405499999999 0.006507673 False
epinions_acyclic_205_10 0.009755357 0.0066350935 False
epinions_acyclic_205_11 0.0093223189999999 0.006724124 False
epinions_acyclic_205_12 0.0110801215 0.007128472 False
epinions_acyclic_205_13 0.0093817815 0.0068480854999999 False
epinions_acyclic_205_14 0.0088470595 0.0062738599999999 False
epinions_acyclic_205_15 0.0100562739999999 0.0063515175 False
epinions_acyclic_205_16 0.010879547 0.00686534 False
epinions_acyclic_205_17 0.0098227905 0.0072032374999999 False
epinions_acyclic_205_18 0.0103667565 0.00749318 False
epinions_acyclic_205_19 0.009507562 0.0068244615 False
epinions_acyclic_208_00 0.7782781570000001 0.2724665404999999 False
epinions_acyclic_208_02 0.8008134115 0.2645357424999999 False
epinions_acyclic_208_03 1.032514315 0.3543223145 False
epinions_acyclic_208_04 1.095974367 0.393369678 False
epinions_acyclic_208_05 0.6364619165000001 0.2402984279999999 False
epinions_acyclic_208_06 0.7378815705 0.245633673 False
epinions_acyclic_208_09 0.7852394360000001 0.2956977840000001 False
epinions_acyclic_208_10 0.747256307 0.2761155349999999 False
epinions_acyclic_208_11 0.6085976034999999 0.1918424885 False
epinions_acyclic_208_14 0.7678747725 0.2637978105 False
epinions_acyclic_208_15 1.2621160725 0.377570623 False
epinions_acyclic_208_16 0.8036117024999999 0.2955561719999999 False
epinions_acyclic_208_17 0.6909606385 0.273008818 False
epinions_acyclic_208_18 0.7904653240000002 0.273624057 False
epinions_acyclic_209_00 0.4273435064999999 0.1845747519999999 False
epinions_acyclic_209_01 0.3272343305 0.152548731 False
epinions_acyclic_209_02 0.2085572825 0.1003799885 False
epinions_acyclic_209_03 0.3719244395 0.1674172779999999 False
epinions_acyclic_209_04 0.4625562115 0.249333221 False
epinions_acyclic_209_05 0.4936019255 0.2555468705 False
epinions_acyclic_209_06 0.4630141654999999 0.2076564675 False
epinions_acyclic_209_07 0.3092160465 0.1538957585 False
epinions_acyclic_209_08 0.3566525819999999 0.184240157 False
epinions_acyclic_209_09 0.351138784 0.1639190975 False
epinions_acyclic_209_10 0.3414662765 0.1523586625 False
epinions_acyclic_209_11 0.3187991 0.1656006295 False
epinions_acyclic_209_12 0.448969335 0.221167326 False
epinions_acyclic_209_13 0.2257769315 0.1014201625 False
epinions_acyclic_209_14 0.494512185 0.2329073385 False
epinions_acyclic_209_15 0.3250398339999999 0.1498732655 False
epinions_acyclic_209_16 0.3515515275 0.1703501615 False
epinions_acyclic_209_17 0.4849213505 0.2158054055 False
epinions_acyclic_209_18 0.336547938 0.1677479065 False
epinions_acyclic_209_19 0.5343796555 0.233649635 False
epinions_acyclic_210_00 0.0575388654999999 0.037062714 False
epinions_acyclic_210_01 0.0583087194999999 0.033228825 False
epinions_acyclic_210_02 0.0511701314999999 0.022723888 False
epinions_acyclic_210_03 0.0512302859999999 0.02475216 False
epinions_acyclic_210_04 0.0549829309999999 0.0311005599999999 False
epinions_acyclic_210_05 0.063446698 0.0363626625 False
epinions_acyclic_210_06 0.056611378 0.031532301 False
epinions_acyclic_210_07 0.051309186 0.029242008 False
epinions_acyclic_210_08 0.063134176 0.0378819435 False
epinions_acyclic_210_09 0.0670892275 0.0420442489999999 False
epinions_acyclic_210_10 0.060522495 0.0387330849999999 False
epinions_acyclic_210_11 0.0511596224999999 0.0293041395 False
epinions_acyclic_210_12 0.054497369 0.031148261 False
epinions_acyclic_210_13 0.054057328 0.0315086565 False
epinions_acyclic_210_14 0.059489401 0.0358741435 False
epinions_acyclic_210_15 0.0552984665 0.0297969995 False
epinions_acyclic_210_16 0.058346691 0.0321058329999999 False
epinions_acyclic_210_17 0.0557428895 0.0334947355 False
epinions_acyclic_210_18 0.051652597 0.0291866315 False
epinions_acyclic_210_19 0.06298738 0.037732034 False
epinions_acyclic_211_00 0.0362798605 0.024463152 False
epinions_acyclic_211_01 0.0347403955 0.0235308745 False
epinions_acyclic_211_02 0.0339176355 0.0241094059999999 False
epinions_acyclic_211_03 0.0330642954999999 0.0220012685 False
epinions_acyclic_211_04 0.0384316134999999 0.0264694235 False
epinions_acyclic_211_05 0.0361279634999999 0.0230666294999999 False
epinions_acyclic_211_06 0.032429841 0.0211018955 False
epinions_acyclic_211_07 0.0349678695 0.0246772049999999 False
epinions_acyclic_211_08 0.0350122135 0.023335187 False
epinions_acyclic_211_09 0.0347150985 0.0240934575 False
epinions_acyclic_211_10 0.037519495 0.025300069 False
epinions_acyclic_211_11 0.0364196865 0.0260770775 False
epinions_acyclic_211_12 0.0364143635 0.025843816 False
epinions_acyclic_211_13 0.035940708 0.0259957499999999 False
epinions_acyclic_211_14 0.0373605095 0.0245021614999999 False
epinions_acyclic_211_15 0.0374679585 0.0243346329999999 False
epinions_acyclic_211_16 0.0322750865 0.0223772584999999 False
epinions_acyclic_211_17 0.039433168 0.0262775515 False
epinions_acyclic_211_18 0.0342764675 0.024355202 False
epinions_acyclic_211_19 0.032741637 0.0229222714999999 False
epinions_acyclic_215_00 1.495116428 0.608571385 False
epinions_acyclic_215_01 1.526189133 0.6466012920000002 False
epinions_acyclic_215_03 1.7450235795000002 0.751433281 False
epinions_acyclic_215_04 1.6743287809999998 0.7247050775 False
epinions_acyclic_215_06 1.2732658165 0.5131945370000001 False
epinions_acyclic_215_07 1.6284391509999998 0.696372062 False
epinions_acyclic_215_08 1.5632771125 0.6040367775 False
epinions_acyclic_215_11 1.4166435575 0.60167629 False
epinions_acyclic_215_13 1.3331200625 0.5175748255 False
epinions_acyclic_215_14 1.0917908305 0.5069614880000001 False
epinions_acyclic_215_15 1.3875955124999997 0.5378159659999999 False
epinions_acyclic_215_17 1.6714189345 0.7029478785000001 False
epinions_acyclic_215_19 1.4845904775 0.6352694005 False
epinions_acyclic_216_09 1.7866413635 0.9221559275 False
epinions_acyclic_216_15 1.6326976445 0.8512902110000001 False
epinions_acyclic_217_00 0.3966263575 0.2097460805 False
epinions_acyclic_217_01 0.2414405485 0.150208055 False
epinions_acyclic_217_02 0.274403941 0.1567318764999999 False
epinions_acyclic_217_03 0.243490793 0.126389865 False
epinions_acyclic_217_04 0.315086972 0.192310221 False
epinions_acyclic_217_05 0.2823670299999999 0.16666592 False
epinions_acyclic_217_06 0.3053082230000001 0.172443446 False
epinions_acyclic_217_07 0.2761975445 0.1591476385 False
epinions_acyclic_217_08 0.2736930569999999 0.127266298 False
epinions_acyclic_217_09 0.264967438 0.16255183 False
epinions_acyclic_217_10 0.4069252339999999 0.247814913 False
epinions_acyclic_217_11 0.2898892449999999 0.1853129045 False
epinions_acyclic_217_12 0.2786853105 0.161096156 False
epinions_acyclic_217_13 0.2415468764999999 0.1470923085 False
epinions_acyclic_217_14 0.246342186 0.143985814 False
epinions_acyclic_217_15 0.3183609665 0.1946080059999999 False
epinions_acyclic_217_16 0.379788743 0.2349637309999999 False
epinions_acyclic_217_17 0.302657056 0.188120401 False
epinions_acyclic_217_18 0.2748458670000001 0.1448431985 False
epinions_acyclic_217_19 0.2901880625 0.1797309575 False
epinions_acyclic_218_00 0.0646261665 0.049267554 False
epinions_acyclic_218_01 0.071898077 0.0526634759999999 False
epinions_acyclic_218_02 0.0820313915 0.0636342115 False
epinions_acyclic_218_03 0.0807012075 0.0565906364999999 False
epinions_acyclic_218_04 0.077951321 0.0637553239999999 False
epinions_acyclic_218_05 0.067535358 0.051945416 False
epinions_acyclic_218_06 0.072521779 0.0533516585 False
epinions_acyclic_218_07 0.0710932954999999 0.0571539159999999 False
epinions_acyclic_218_08 0.0670474084999999 0.0450282095 False
epinions_acyclic_218_09 0.0680034825 0.0485272185 False
epinions_acyclic_218_10 0.074754182 0.0521932139999999 False
epinions_acyclic_218_11 0.0871373164999999 0.0643766495 False
epinions_acyclic_218_12 0.0734519625 0.058797516 False
epinions_acyclic_218_13 0.0768722005 0.059379008 False
epinions_acyclic_218_14 0.074196603 0.055672968 False
epinions_acyclic_218_15 0.068068486 0.0495466965 False
epinions_acyclic_218_16 0.087263199 0.0610850905 False
epinions_acyclic_218_17 0.0721147445 0.0546122185 False
epinions_acyclic_218_18 0.073543991 0.0554421825 False
epinions_acyclic_218_19 0.072811067 0.051584048 False
hetio_acyclic_205_14 0.120602332 0.05455372 False
hetio_acyclic_221_03 1.7823804215 0.5045937745000001 False
hetio_acyclic_222_08 0.3062479740000001 0.113535727 True
hetio_acyclic_226_11 1.824491579 0.8705797209999999 False
job_acyclic_101_00 1.437996348 0.3432001245 True
job_acyclic_101_01 0.3446363625 0.125879254 True
job_acyclic_101_02 0.5724492935000001 0.20340897 True
job_acyclic_101_03 0.38123712 0.1188238104999999 True
job_acyclic_101_04 0.1634410265 0.0729619964999999 True
job_acyclic_101_05 0.70818706 0.199018022 True
job_acyclic_101_06 0.1377122289999999 0.0523193894999999 False
job_acyclic_101_07 0.161808203 0.0691203469999999 True
job_acyclic_101_08 0.1541986384999999 0.0576376469999999 False
job_acyclic_101_09 0.4498051380000001 0.1383064225 True
job_acyclic_101_10 0.226488472 0.0929227159999999 True
job_acyclic_101_11 0.4217140259999999 0.1282107754999999 True
job_acyclic_101_12 0.2347428025 0.0861500685 True
job_acyclic_101_13 0.0451171094999999 0.0301402974999999 False
job_acyclic_101_14 0.0417771495 0.0337607895 False
job_acyclic_101_15 0.1011987889999999 0.0462151365 False
job_acyclic_101_16 0.104272734 0.050758024 False
job_acyclic_101_17 0.1225393975 0.0523606265 False
job_acyclic_101_18 0.0413310385 0.035114933 False
job_acyclic_101_19 0.130811934 0.0571113324999999 False
job_acyclic_101_20 0.0378728065 0.0323338525 False
job_acyclic_101_21 1.0989309115 0.355690072 True
job_acyclic_102_00 0.1101231575 0.060491667 True
job_acyclic_102_01 0.1498848589999999 0.0697365465 True
job_acyclic_102_03 0.052584414 0.067932642 True
job_acyclic_102_04 0.0498016705 0.0458896864999999 True
job_acyclic_102_05 0.0434142345 0.038624617 True
job_acyclic_102_07 0.0550252859999999 0.039650072 True
job_acyclic_102_08 0.030772212 0.02842649 True
job_acyclic_102_10 0.1875571299999999 0.0663480495 True
job_acyclic_102_11 0.0622365235 0.0445957859999999 True
job_acyclic_102_12 0.3444993845 0.106870095 True
job_acyclic_102_13 0.0665028509999999 0.0421955204999999 True
job_acyclic_102_14 0.1012571234999999 0.0449078084999999 True
job_acyclic_102_15 0.0407732984999999 0.028274253 True
job_acyclic_102_16 0.0294320215 0.029277247 True
job_acyclic_102_17 0.117362681 0.0512431049999999 True
job_acyclic_102_18 0.0518960015 0.03645454 True
job_acyclic_102_19 0.053610286 0.0432725234999999 True
job_acyclic_102_20 0.0584893564999999 0.045014399 True
job_acyclic_102_21 0.053488407 0.0449728585 True
job_acyclic_102_22 0.058651933 0.0462112615 True
job_acyclic_102_23 0.5440278545 0.1158935065 True
job_acyclic_102_24 0.029021868 0.029490833 True
job_acyclic_102_25 0.0475683399999999 0.0395076569999999 True
job_acyclic_102_26 0.0476520374999999 0.0382637599999999 True
job_acyclic_102_27 0.0400860169999999 0.037571491 True
job_acyclic_102_28 0.034605933 0.0318678115 True
job_acyclic_102_29 0.0337169715 0.0312193739999999 True
job_acyclic_102_30 0.034762755 0.032713606 True
job_acyclic_102_31 0.1097388315 0.040303188 True
job_acyclic_102_32 0.0258833565 0.026904398 True
job_acyclic_102_33 0.1668936965 0.0693010639999999 True
job_acyclic_102_34 0.039424859 0.0327501475 True
job_acyclic_102_35 0.188324642 0.0614901285 True
job_acyclic_102_36 0.099926144 0.0390698694999999 True
job_acyclic_102_37 0.0292112909999999 0.0293741265 True
job_acyclic_102_38 0.0360584795 0.033864769 True
job_acyclic_102_39 0.036421531 0.029026656 True
job_acyclic_102_40 0.1647752145 0.068037069 True
job_acyclic_102_41 0.0488271604999999 0.0391243194999999 True
job_acyclic_102_42 0.1828307795 0.0599205425 True
job_acyclic_102_43 0.0293930549999999 0.0296405875 True
job_acyclic_102_44 0.0407107915 0.0335663555 True
job_acyclic_102_45 0.059089612 0.04552049 True
job_acyclic_102_46 0.030914318 0.0285669249999999 True
job_acyclic_102_47 0.1072242459999999 0.0402824329999999 True
job_acyclic_102_48 0.029433446 0.0296497644999999 True
job_acyclic_102_49 0.058564915 0.045422644 True
job_acyclic_102_50 0.0474032315 0.038595426 True
job_acyclic_102_51 0.108907505 0.0396106075 True
job_acyclic_102_52 0.0280538195 0.0294720764999999 True
job_acyclic_102_53 0.1877743125 0.0613564125 True
job_acyclic_102_54 0.0220220465 0.025004895 True
job_acyclic_102_55 0.1790293124999999 0.059350536 True
job_acyclic_102_56 0.1649626655 0.0694095089999999 True
job_acyclic_102_57 0.1497147644999999 0.0617119835 True
job_acyclic_102_58 0.10041568 0.0362368529999999 True
job_acyclic_102_59 0.082673358 0.0566451525 True
job_acyclic_102_60 0.049419237 0.040767246 True
job_acyclic_102_61 0.0329968099999999 0.0324203444999999 True
job_acyclic_102_62 0.0479950014999999 0.0393509605 True
job_acyclic_102_63 0.0243689614999999 0.0250283915 True
job_acyclic_102_64 0.041111798 0.0341239314999999 True
job_acyclic_102_65 0.1094143049999999 0.040178901 True
job_acyclic_102_66 0.0335079819999999 0.0312521635 True
job_acyclic_102_67 0.041782118 0.034144344 True
job_acyclic_102_68 0.0256624505 0.029641656 True
job_acyclic_102_69 0.0246113844999999 0.0246181219999999 True
job_acyclic_102_70 0.024735578 0.023067491 True
job_acyclic_102_71 0.0288439724999999 0.0225256245 True
job_acyclic_102_73 0.8564991615000002 0.179292398 True
job_acyclic_102_74 0.197625222 0.110524987 True
job_acyclic_102_75 7.401918822000002 0.4386553835000001 True
job_acyclic_102_76 0.093615004 0.0743775625 True
job_acyclic_102_77 0.3676430440000001 0.1040731545 True
job_acyclic_102_78 0.798336033 0.1313375305 True
job_acyclic_102_79 6.185209641 0.3223354395 True
job_acyclic_102_80 0.1104547825 0.07892064 True
job_acyclic_102_81 0.5173613485 0.1728657735 True
job_acyclic_102_82 0.1826010255 0.079242066 True
job_acyclic_102_83 0.301426612 0.1144636495 True
job_acyclic_102_84 0.0614733424999999 0.0588722904999999 True
job_acyclic_102_85 0.8387900840000001 0.137695013 True
job_acyclic_102_86 0.42693239 0.147457085 True
job_acyclic_102_87 1.1260069055 0.1661599145 True
job_acyclic_102_91 0.3290932785 0.1035390725 True
job_acyclic_102_92 0.5923881765000001 0.1303350745 True
job_acyclic_102_93 2.2118910615 0.160600317 True
job_acyclic_102_94 0.060139347 0.053119224 True
job_acyclic_102_95 0.039706023 0.0374139854999999 True
job_acyclic_103_00 0.0525801344999999 0.0505090984999999 True
job_acyclic_103_01 0.0608313745 0.06043923 True
job_acyclic_103_02 0.024163253 0.026882343 True
job_acyclic_103_03 0.0262232465 0.027728211 True
job_acyclic_103_04 0.0250015994999999 0.0225891915 True
job_acyclic_103_05 0.0360095975 0.0361648059999999 True
job_acyclic_103_06 0.060542914 0.060331974 True
job_acyclic_103_07 0.0253657369999999 0.023032089 True
job_acyclic_103_08 0.0246057414999999 0.0222439305 True
job_acyclic_103_09 0.020627247 0.019982519 True
job_acyclic_103_10 0.02529964 0.022642445 True
job_acyclic_103_11 0.0238454359999999 0.021561064 True
job_acyclic_103_12 0.0496128755 0.0336239985 True
job_acyclic_103_13 0.0101334135 0.0096225305 True
job_acyclic_103_14 0.022293735 0.019960584 True
job_acyclic_103_15 0.2961725109999999 0.0843133024999999 True
job_acyclic_103_16 0.0616270734999999 0.0295783594999999 True
job_acyclic_103_17 0.0227086409999999 0.0181745635 True
job_acyclic_103_18 0.009734091 0.0078679309999999 True
job_acyclic_103_19 0.0172664785 0.014221572 True
job_acyclic_103_20 0.01179066 0.0117176415 True
job_acyclic_103_21 0.0124397125 0.0112255765 True
job_acyclic_103_22 0.0414739524999999 0.0133768539999999 True
job_acyclic_103_23 0.0224206519999999 0.0088486555 True
job_acyclic_103_24 1.2732996025000003 0.111672868 True
job_acyclic_103_25 0.00696909 0.015754812 True
job_acyclic_103_26 0.009102822 0.0066640444999999 True
job_acyclic_103_27 0.006053649 0.005594028 True
job_acyclic_103_28 0.070289324 0.0319232805 True
job_acyclic_103_29 0.006115421 0.0056875294999999 True
job_acyclic_103_30 0.9844753664999998 0.1145851614999999 True
job_acyclic_103_31 0.145067411 0.0905966844999999 True
job_acyclic_103_32 0.0708350485 0.039601444 True
job_acyclic_103_33 0.08678701 0.0874443869999999 True
job_acyclic_103_34 0.015205339 0.0111899855 True
job_acyclic_103_35 0.0062844999999999 0.0060851665 True
job_acyclic_103_36 0.007186935 0.0067845284999999 True
job_acyclic_103_37 0.0072962369999999 0.006668433 True
job_acyclic_103_38 0.0767275784999999 0.0409379265 True
job_acyclic_103_39 0.0126539569999999 0.0115049495 True
job_acyclic_103_40 0.0269200999999999 0.02529026 True
job_acyclic_103_41 0.287671266 0.0649457224999999 True
job_acyclic_103_42 0.030273292 0.025959293 True
job_acyclic_103_43 0.0330135244999999 0.0307524655 True
job_acyclic_103_44 0.0382076239999999 0.0357109505 True
job_acyclic_103_45 0.0075403755 0.0069687435 True
job_acyclic_103_46 0.1024690664999999 0.055187667 True
job_acyclic_103_47 0.0239181489999999 0.022248721 True
job_acyclic_103_48 0.057421006 0.033092917 True
job_acyclic_103_49 0.094849512 0.067104713 True
job_acyclic_103_50 0.0327641235 0.030788213 True
job_acyclic_103_51 0.014090226 0.0136831369999999 True
job_acyclic_103_52 0.034720761 0.0338498555 True
job_acyclic_103_53 0.7304119739999999 0.091451863 True
job_acyclic_103_54 0.016794548 0.0165718745 True
job_acyclic_103_55 0.0446175535 0.0349249935 True
job_acyclic_103_56 0.02907558 0.023318141 True
job_acyclic_103_57 0.1024208485 0.0403576745 True
job_acyclic_103_59 0.02989895 0.030158041 True
job_acyclic_103_60 0.0152286529999999 0.0173301039999999 True
job_acyclic_103_61 0.007927464 0.0068917425 True
job_acyclic_103_62 0.0662607495 0.033048628 True
job_acyclic_103_63 0.0535146225 0.051640065 True
job_acyclic_103_64 0.0576586135 0.1335994884999999 True
job_acyclic_103_65 0.0383004489999999 0.0357890515 True
job_acyclic_103_66 0.036372852 0.0272636795 True
job_acyclic_103_67 0.0625421905 0.062113705 True
job_acyclic_103_68 0.1206429135 0.0734036825 True
job_acyclic_103_69 0.0082038624999999 0.007803908 True
job_acyclic_103_70 0.19745341 0.0468625335 True
job_acyclic_103_71 0.0382691715 0.023136627 True
job_acyclic_103_72 0.0155335829999999 0.0155352894999999 True
job_acyclic_103_73 0.0076589645 0.0086753614999999 True
job_acyclic_103_74 0.0064003935 0.0070212044999999 True
job_acyclic_103_75 0.038660105 0.0277801069999999 True
job_acyclic_103_76 0.0613059214999999 0.0594766339999999 True
job_acyclic_103_77 0.0392735955 0.041195566 True
job_acyclic_103_78 0.1100989789999999 0.060850675 True
job_acyclic_103_79 0.008392477 0.009560516 True
job_acyclic_103_80 0.055047364 0.0607901695 True
job_acyclic_103_81 0.035264926 0.0218835674999999 True
job_acyclic_103_82 0.0380595584999999 0.025003549 True
job_acyclic_103_83 0.0623391059999999 0.0519504315 True
job_acyclic_103_84 0.063435461 0.0624747785 True
job_acyclic_103_85 0.020361471 0.0226730915 True
job_acyclic_103_86 0.0389847695 0.0255238535 True
job_acyclic_103_87 0.041469992 0.0316796009999999 True
job_acyclic_103_88 0.0316042775 0.035050983 True
job_acyclic_103_89 0.0395860384999999 0.030330279 True
job_acyclic_103_90 0.0055962725 0.00586341 True
job_acyclic_103_91 0.0281980535 0.022804643 True
job_acyclic_103_92 0.0624598679999999 0.0253100315 True
job_acyclic_103_93 0.0183952545 0.0188792209999999 True
job_acyclic_103_94 0.021788705 0.0196099815 True
job_acyclic_103_95 0.016471157 0.0175512499999999 True
job_acyclic_103_96 0.0276075955 0.0298001015 True
job_acyclic_103_97 0.027524178 0.0302504724999999 True
job_acyclic_103_98 0.017852105 0.0190329439999999 True
job_acyclic_103_99 0.0337483585 0.030620557 True
job_acyclic_104_01 2.067475438 0.250087821 True
job_acyclic_104_03 4.808903655999999 0.3354109265 True
job_acyclic_104_06 0.389461697 0.145543975 True
job_acyclic_104_07 0.6692624910000001 0.151514842 True
job_acyclic_104_08 0.407797812 0.1340450219999999 True
job_acyclic_104_09 0.9315352935 0.146389902 True
job_acyclic_104_12 0.8448755659999999 0.1753644815 True
job_acyclic_104_13 1.5051499715 0.2004162715 True
job_acyclic_104_14 0.1841578425 0.0839956645 True
job_acyclic_104_15 0.3954458565 0.093462062 True
job_acyclic_104_16 0.3070898395000001 0.1180489 True
job_acyclic_104_17 0.6753696360000001 0.1283243615 True
job_acyclic_104_18 0.3329728105 0.123330254 True
job_acyclic_104_19 0.1927984679999999 0.086417136 True
job_acyclic_104_20 0.744137771 0.1347148335 True
job_acyclic_104_21 0.4082571905 0.0952248199999999 True
job_acyclic_105_00 0.3160308845 0.0911839345 True
job_acyclic_105_03 0.1452841495 0.0966580029999999 True
job_acyclic_105_04 0.508188132 0.1106377835 True
job_acyclic_105_05 0.141732862 0.0676683614999999 True
job_acyclic_105_06 0.233922764 0.072601614 True
job_acyclic_105_07 0.256286576 0.109816425 True
job_acyclic_105_08 0.0582557705 0.048578158 True
job_acyclic_105_09 0.066500116 0.058211733 True
job_acyclic_105_10 0.323779799 0.0984201309999999 True
job_acyclic_105_12 0.075945325 0.0694935125 True
job_acyclic_105_13 0.0595631839999999 0.0460100549999999 True
job_acyclic_105_14 1.6981224655000002 0.1595570985 True
job_acyclic_105_15 0.0630017985 0.0497573549999999 True
job_acyclic_105_16 0.1251021644999999 0.05287547 True
job_acyclic_105_17 0.467303766 0.085296612 True
job_acyclic_105_18 0.1538448249999999 0.0835847395 True
job_acyclic_105_19 0.342516415 0.1074006934999999 True
job_acyclic_105_20 0.0654480405 0.0367758479999999 True
job_acyclic_105_21 0.5651428365 0.1131583755 True
job_acyclic_105_23 0.292700847 0.0747023949999999 True
job_acyclic_105_25 0.0792508775 0.0691923085 True
job_acyclic_105_26 0.1897595225 0.07604484 True
job_acyclic_105_27 0.1293118934999999 0.0593254275 True
job_acyclic_105_29 0.0901959524999999 0.0508239055 True
job_acyclic_105_31 0.067948473 0.0554529419999999 True
job_acyclic_105_32 0.0416905965 0.0495526564999999 True
job_acyclic_105_35 0.18086345 0.0566506065 True
job_acyclic_105_36 0.0313233629999999 0.0305921945 True
job_acyclic_105_37 0.189802596 0.0641122379999999 True
job_acyclic_105_41 0.0400595074999999 0.037828622 True
job_acyclic_105_42 0.084252251 0.0464080504999999 True
job_acyclic_105_43 0.0547843815 0.0311875974999999 True
job_acyclic_105_44 0.0570643175 0.0439219804999999 True
job_acyclic_105_45 0.0666258925 0.0481013695 True
job_acyclic_105_46 0.2034686869999999 0.075433382 True
job_acyclic_105_47 0.0630105565 0.0484826779999999 True
job_acyclic_105_49 0.0941650255 0.0478673925 True
job_acyclic_105_50 0.0251724029999999 0.0276218535 True
job_acyclic_105_52 0.3637074835 0.1079818545 True
job_acyclic_105_53 0.2663623174999999 0.093111764 True
job_acyclic_105_54 0.03758822 0.0345680199999999 True
job_acyclic_105_55 0.119699035 0.0651377869999999 True
job_acyclic_105_56 0.0259811855 0.0278661499999999 True
job_acyclic_105_58 0.027795685 0.0260851404999999 True
job_acyclic_105_59 0.0400809045 0.034568604 True
job_acyclic_105_61 0.058713544 0.037807209 True
job_acyclic_105_62 0.080488311 0.04606011 True
job_acyclic_105_63 0.4736847495 0.0839324814999999 True
job_acyclic_105_64 0.087028181 0.0494439055 True
job_acyclic_105_65 0.027690761 0.0282120245 True
job_acyclic_105_66 0.045242102 0.037855962 True
job_acyclic_105_67 0.540849456 0.0840038405 True
job_acyclic_105_68 0.5106513850000001 0.100695415 True
job_acyclic_105_69 0.0727241985 0.042121662 True
job_acyclic_105_70 0.5675900054999999 0.1068410389999999 True
job_acyclic_105_71 0.0411414399999999 0.0334835935 True
job_acyclic_105_72 0.562094194 0.106243461 True
job_acyclic_105_73 0.0454258335 0.0347538345 True
job_acyclic_105_74 0.0343316905 0.0303210889999999 True
job_acyclic_105_75 0.0351916199999999 0.0323993945 True
job_acyclic_105_76 0.613072711 0.148976291 True
job_acyclic_105_77 1.448458485 0.1544822015 True
job_acyclic_105_78 0.4186441765 0.0989515189999999 True
job_acyclic_105_79 0.0975425965 0.045052019 True
job_acyclic_105_81 1.851020633 0.176204844 True
job_acyclic_105_83 0.5290075654999999 0.1187796119999999 True
job_acyclic_105_86 0.0411488155 0.033463952 True
job_acyclic_105_87 0.1048590589999999 0.0469942894999999 True
job_acyclic_105_88 0.2413817765 0.0588363629999999 True
job_acyclic_105_89 0.105888069 0.0428781534999999 True
job_acyclic_105_90 0.2677361574999999 0.060734554 True
job_acyclic_105_91 0.0520505344999999 0.0327346345 True
job_acyclic_105_94 3.3029182315 0.2263028864999999 True
job_acyclic_105_95 1.0376875879999998 0.1399415865 True
job_acyclic_105_96 0.1911596679999999 0.103280638 True
job_acyclic_105_97 0.0629313195 0.0368832175 True
job_acyclic_105_99 1.7636421854999995 0.2099535229999999 True
job_acyclic_106_00 0.0255825429999999 0.0226690639999999 True
job_acyclic_106_01 0.0354422805 0.032964987 True
job_acyclic_106_02 0.029495132 0.029768991 True
job_acyclic_106_03 0.0227035265 0.0229595155 True
job_acyclic_106_04 0.024040066 0.0227745574999999 True
job_acyclic_106_05 0.0130005389999999 0.0113590934999999 True
job_acyclic_107_08 0.4568925055000001 0.2185271635 False
job_acyclic_107_13 0.193055536 0.1285793595 False
job_acyclic_107_15 0.3701143134999999 0.235980702 False
job_acyclic_107_16 0.450465648 0.209289213 False
job_acyclic_107_17 1.1414029869999998 0.4102558539999999 False
job_acyclic_107_18 0.629278163 0.241743916 False
job_acyclic_107_19 1.645288134 0.4935264194999999 False
job_acyclic_107_20 0.188939225 0.132852912 False
job_acyclic_107_21 0.3879742415 0.251866851 False
job_acyclic_108_00 4.258001614 0.5114338404999998 True
job_acyclic_108_01 1.3745531640000004 0.352856676 True
job_acyclic_108_02 1.5852489399999998 0.7078391829999999 True
job_acyclic_108_03 0.9942412195000002 0.1993295835 True
job_acyclic_108_04 0.685320801 0.2763827685 True
job_acyclic_108_05 0.1937424975 0.074621259 False
job_acyclic_108_06 0.2879470564999999 0.1229200459999999 True
job_acyclic_108_07 0.7203863705 0.16113084 True
job_acyclic_108_08 0.1276294605 0.0726069314999999 True
job_acyclic_108_09 0.3547179304999999 0.1005103855 True
job_acyclic_108_10 0.15547517 0.0707251919999999 True
job_acyclic_108_11 0.4557704975 0.1196303425 True
job_acyclic_108_12 0.0659771474999999 0.042214557 False
job_acyclic_108_13 0.4805935535 0.1350620905 True
job_acyclic_108_14 4.072626508999999 0.657781429 True
job_acyclic_108_15 0.5553724944999999 0.2258893484999999 True
job_acyclic_108_16 0.090254187 0.057674604 False
job_acyclic_108_17 0.213785535 0.07575737 False
job_acyclic_108_18 1.2951774269999998 0.604269825 True
job_acyclic_108_19 0.6825547769999999 0.2041235045 True
job_acyclic_108_20 0.329552049 0.1359045254999999 True
job_acyclic_108_21 0.733962432 0.221511231 True
job_acyclic_108_22 0.209010796 0.075812484 False
job_acyclic_108_23 0.0412536794999999 0.037184218 False
job_acyclic_108_24 0.144082229 0.0702534535 False
job_acyclic_108_26 0.275524403 0.0563604714999999 True
job_acyclic_108_27 0.078455641 0.048638399 False
job_acyclic_108_28 0.144453027 0.069273927 True
job_acyclic_108_29 0.5598237865 0.2268363745 True
job_acyclic_108_30 0.304062033 0.1205334434999999 True
job_acyclic_108_31 0.1206667329999999 0.0703501269999999 True
job_acyclic_108_32 0.0851220325 0.0538727925 True
job_acyclic_108_33 0.6639866045 0.1243329604999999 True
job_acyclic_108_34 0.1962760754999999 0.0944468094999999 True
job_acyclic_108_35 0.9855148030000004 0.1915803359999999 True
job_acyclic_108_36 0.237102064 0.0923281955 True
job_acyclic_108_37 0.079731501 0.044169301 False
job_acyclic_108_38 0.0898525155 0.0427087345 True
job_acyclic_108_39 0.2363853199999999 0.0916305115 True
job_acyclic_108_40 0.188302801 0.0818314194999999 False
job_acyclic_108_41 0.046993353 0.034327554 False
job_acyclic_108_42 0.261589691 0.1440558234999999 True
job_acyclic_108_43 0.0811908265 0.049700038 False
job_acyclic_108_44 0.4829673839999999 0.0895524184999999 True
job_acyclic_108_45 0.889176577 0.2009846345 True
job_acyclic_108_46 0.086030082 0.0567969879999999 True
job_acyclic_108_47 0.2276866074999999 0.0764475314999999 False
job_acyclic_108_48 0.131019589 0.0838551969999999 True
job_acyclic_108_49 0.5176677980000001 0.1879106535 True
job_acyclic_108_50 0.0646902965 0.0548983404999999 True
job_acyclic_108_51 0.0793543415 0.0543643095 True
job_acyclic_108_52 0.1709329205 0.066093504 False
job_acyclic_108_54 0.020896855 0.0270753629999999 False
job_acyclic_108_55 0.5426656235000001 0.0788536654999999 True
job_acyclic_108_56 0.0929622434999999 0.0488138699999999 False
job_acyclic_108_57 0.02112005 0.024838017 False
job_acyclic_108_58 0.0616175184999999 0.038634546 True
job_acyclic_108_59 0.092125505 0.05597475 False
job_acyclic_108_60 0.7790437499999999 0.1065577649999999 True
job_acyclic_108_62 0.036433407 0.032294949 False
job_acyclic_108_63 0.016645811 0.029851932 False
job_acyclic_108_64 0.0183919385 0.0290609675 False
job_acyclic_108_65 0.1363876025 0.0963158874999999 True
job_acyclic_108_66 1.0603697025 0.206378489 True
job_acyclic_108_67 0.7648956035000001 0.092761229 True
job_acyclic_108_68 0.1977835025 0.073280884 True
job_acyclic_108_69 1.7150576815 0.1814271064999999 True
job_acyclic_108_70 0.0257635835 0.0266456205 False
job_acyclic_108_71 0.0556279865 0.0342777555 False
job_acyclic_108_72 0.268339758 0.0546739279999999 True
job_acyclic_108_73 0.0455060725 0.037195899 True
job_acyclic_108_74 0.7032982265 0.0861212534999999 True
job_acyclic_108_75 0.2006048854999999 0.0580542709999999 True
job_acyclic_108_76 0.1330813685 0.0421331694999999 True
job_acyclic_108_77 0.0498997675 0.0369190539999999 True
job_acyclic_108_78 0.0511085425 0.037757953 True
job_acyclic_108_79 0.1319489759999999 0.0407384665 True
job_acyclic_108_80 0.223113938 0.0861943169999999 True
job_acyclic_108_81 0.0508931519999999 0.0376576485 True
job_acyclic_108_82 0.05090799 0.0373225015 True
job_acyclic_108_83 0.1310529585 0.041285337 True
job_acyclic_108_84 0.2255415065 0.086406021 True
job_acyclic_108_85 0.0511948284999999 0.0376632345 True
job_acyclic_108_86 0.0518835904999999 0.038420781 True
job_acyclic_108_87 0.051359821 0.0370798575 True
job_acyclic_108_88 0.130784139 0.0419457999999999 True
job_acyclic_108_89 0.101255625 0.0804617855 True
job_acyclic_108_90 0.051196016 0.0373134825 True
job_acyclic_108_91 0.0605490695 0.034171972 True
job_acyclic_108_92 0.0724197789999999 0.0348444739999999 True
job_acyclic_109_09 0.4670468294999998 0.1281119059999999 True
job_acyclic_109_11 0.6631209255 0.127994789 True
job_acyclic_109_15 1.3392242065 0.2084372195 True
job_acyclic_109_22 0.5227823359999999 0.16347111 True
job_acyclic_109_25 2.171880139 0.230932968 True
job_acyclic_109_28 2.1532104465 0.207266538 True
job_acyclic_109_36 1.673230522 0.1978493794999999 True
job_acyclic_109_40 0.2609099944999999 0.101344721 True
job_acyclic_109_44 2.7548962030000004 0.21510184 True
job_acyclic_109_46 0.8353335574999999 0.1451366354999999 True
job_acyclic_109_50 0.4200310255 0.132055478 True
job_acyclic_109_52 1.1139201265 0.1490395855 True
job_acyclic_109_53 1.3745480785 0.1857470615 True
job_acyclic_109_56 0.4463920319999999 0.1365212665 True
job_acyclic_109_57 0.5560258305 0.1068307155 True
job_acyclic_109_58 0.27309604 0.1007807925 True
job_acyclic_109_61 1.101476536 0.1934786955 True
job_acyclic_109_62 0.7183027644999999 0.152012978 True
job_acyclic_109_63 0.8357974724999999 0.153759452 True
job_acyclic_109_64 0.1523812675 0.073350709 True
job_acyclic_109_65 0.212488822 0.0740854015 True
job_acyclic_109_66 0.3293135124999999 0.083897386 True
job_acyclic_109_67 0.2993926149999999 0.092396408 True
job_acyclic_109_69 0.4017368365 0.1115496905 True
job_acyclic_109_72 1.5422165054999997 0.1719388584999999 True
job_acyclic_109_73 1.858750377 0.201589319 True
job_acyclic_109_75 0.5869864254999999 0.1411648105 True
job_acyclic_109_77 1.803837781 0.1683498444999999 True
job_acyclic_109_81 0.6915613865000001 0.1166966784999999 True
job_acyclic_109_82 0.29122664 0.085288542 True
job_acyclic_109_84 0.0885367359999999 0.045599982 True
job_acyclic_109_85 0.418781304 0.0907988859999999 True
job_acyclic_109_86 1.2984630869999998 0.1507583799999999 True
job_acyclic_109_87 0.5270010295 0.0980086245 True
job_acyclic_109_88 0.0330102019999999 0.0312863515 True
job_acyclic_109_89 0.1215379324999999 0.054188737 True
job_acyclic_109_90 0.032206221 0.02765168 True
job_acyclic_109_95 3.24691718 0.2999576739999999 True
job_acyclic_109_96 0.701750108 0.179316811 True
job_acyclic_110_00 0.015659411 0.040063929 False
job_acyclic_110_01 0.011025926 0.0115600775 False
job_acyclic_110_02 0.0091414615 0.0226317649999999 False
job_acyclic_111_00 0.3043720245 0.233085355 False
job_acyclic_111_13 1.352506739 0.4121748864999999 False
job_acyclic_111_15 0.898720149 0.3998670315 False
job_acyclic_111_19 3.062557584 1.0717234055 False
job_acyclic_111_21 4.854090849 1.2321996279999998 False
job_acyclic_111_22 5.379427241999999 1.7491201454999998 False
job_acyclic_111_24 2.900641362 0.5803348555 False
job_acyclic_111_26 2.881705814 0.9692847575000002 False
job_acyclic_111_28 7.152359637499999 2.026702323 False
job_acyclic_111_33 2.7641653425 1.4018955239999995 False
job_acyclic_111_40 1.1853692495 0.5512745109999999 False
job_acyclic_111_41 0.889062448 0.5859715310000001 False
job_acyclic_111_47 0.1101017669999999 0.0957595435 False
watdiv_acyclic_201_00 0.0203119965 0.0184121195 True
watdiv_acyclic_201_01 0.0029591 0.0027743415 True
watdiv_acyclic_201_02 0.0180826695 0.016120845 True
watdiv_acyclic_201_03 0.0228421745 0.0214046124999999 True
watdiv_acyclic_201_04 0.0265998764999999 0.0233794929999999 True
watdiv_acyclic_201_05 0.01806102 0.0171247255 True
watdiv_acyclic_201_06 0.0632941444999999 0.0328903995 True
watdiv_acyclic_201_07 0.0177069459999999 0.01596343 True
watdiv_acyclic_201_08 0.008873068 0.0068074515 True
watdiv_acyclic_201_09 0.015135782 0.0141546399999999 True
watdiv_acyclic_201_11 0.0057045389999999 0.0045784204999999 True
watdiv_acyclic_201_12 0.0190940095 0.0175873665 True
watdiv_acyclic_201_13 0.02220042 0.0205768224999999 True
watdiv_acyclic_201_15 0.0182339795 0.016582033 True
watdiv_acyclic_201_16 0.0235808329999999 0.021462444 True
watdiv_acyclic_201_17 0.0206999799999999 0.017072761 True
watdiv_acyclic_201_18 0.0206707864999999 0.017057872 True
watdiv_acyclic_201_19 0.0277788975 0.0245241485 True
watdiv_acyclic_202_00 0.004764343 0.0050482875 False
watdiv_acyclic_202_01 0.055682235 0.040399383 True
watdiv_acyclic_202_02 0.0140533 0.0093917385 False
watdiv_acyclic_202_03 0.004527936 0.0043659445 False
watdiv_acyclic_202_04 0.0382421305 0.0400120754999999 True
watdiv_acyclic_202_05 0.5953947645000001 0.245066343 True
watdiv_acyclic_202_06 0.131299456 0.1032528545 True
watdiv_acyclic_202_07 0.0041307044999999 0.0042712015 False
watdiv_acyclic_202_08 0.0032119469999999 0.002956875 True
watdiv_acyclic_202_10 0.033431647 0.026876651 True
watdiv_acyclic_202_11 0.002148539 0.002076486 True
watdiv_acyclic_202_12 0.0027137184999999 0.0027548304999999 True
watdiv_acyclic_202_13 0.0033459019999999 0.0035822335 False
watdiv_acyclic_202_14 0.0604878004999999 0.025909998 True
watdiv_acyclic_202_15 0.0045097055 0.003810456 False
watdiv_acyclic_202_16 0.016776183 0.0097898955 False
watdiv_acyclic_202_17 0.009667324 0.0083275535 True
watdiv_acyclic_202_18 0.061987191 0.0800686465 True
watdiv_acyclic_202_19 0.025191817 0.0316397289999999 False
watdiv_acyclic_203_00 0.1896121245 0.108503438 True
watdiv_acyclic_203_01 0.0031356509999999 0.002941879 True
watdiv_acyclic_203_02 0.0039978424999999 0.0024393244999999 False
watdiv_acyclic_203_03 0.159757621 0.1009723345 False
watdiv_acyclic_203_05 0.0022878025 0.0022657524999999 False
watdiv_acyclic_203_06 0.0525346935 0.0500168759999999 True
watdiv_acyclic_203_07 0.101500071 0.0920741715 False
watdiv_acyclic_203_08 0.016054853 0.0152724985 False
watdiv_acyclic_203_09 0.0735586019999999 0.0638107355 False
watdiv_acyclic_203_10 0.002042423 0.001857956 False
watdiv_acyclic_203_11 0.0296597454999999 0.025895461 True
watdiv_acyclic_203_13 0.0234913644999999 0.0145064955 False
watdiv_acyclic_203_14 0.005137189 0.0037577215 True
watdiv_acyclic_203_15 0.107185819 0.0838106649999999 True
watdiv_acyclic_203_17 0.0432723324999999 0.0419487105 True
watdiv_acyclic_203_18 0.163931844 0.07846147 False
watdiv_acyclic_203_19 0.0069493804999999 0.00464973 False
watdiv_acyclic_204_01 0.0143187235 0.01441382 False
watdiv_acyclic_204_02 0.5561900664999999 0.373575791 False
watdiv_acyclic_204_03 0.012176606 0.010178401 False
watdiv_acyclic_204_04 1.199908791 0.969081923 True
watdiv_acyclic_204_05 0.0138483865 0.0122274535 False
watdiv_acyclic_204_06 0.145140022 0.1992709635 False
watdiv_acyclic_204_07 0.028483783 0.0204299635 False
watdiv_acyclic_204_08 0.0032069229999999 0.003005098 True
watdiv_acyclic_204_09 0.015584047 0.013915283 False
watdiv_acyclic_204_10 0.1525497305 0.2252852605 False
watdiv_acyclic_204_11 0.233313604 0.1638891175 False
watdiv_acyclic_204_12 0.0238183075 0.0258358834999999 False
watdiv_acyclic_204_13 0.0009168525 0.0009896105 False
watdiv_acyclic_204_14 0.0315415625 0.0234310674999999 False
watdiv_acyclic_204_15 0.004286572 0.00436149 False
watdiv_acyclic_204_16 0.243668548 0.1073702119999999 False
watdiv_acyclic_204_17 0.0793793675 0.07140661 False
watdiv_acyclic_204_18 0.0908095219999999 0.0807696444999999 True
watdiv_acyclic_204_19 0.023311636 0.0241498755 False
watdiv_acyclic_205_00 0.10636464 0.0842188275 False
watdiv_acyclic_205_03 0.364040933 0.3972266315 True
watdiv_acyclic_205_04 0.0144430739999999 0.0149220484999999 False
watdiv_acyclic_205_05 0.0077244124999999 0.0103772744999999 False
watdiv_acyclic_205_07 0.6079958389999999 0.5655023570000001 False
watdiv_acyclic_205_08 0.0036402904999999 0.004016396 False
watdiv_acyclic_205_09 0.0465711529999999 0.034626891 False
watdiv_acyclic_205_11 0.0403794185 0.042509186 False
watdiv_acyclic_205_12 0.023908104 0.0310745365 False
watdiv_acyclic_205_13 0.0069476099999999 0.0074745285 False
watdiv_acyclic_205_15 0.0053692219999999 0.0052055815 False
watdiv_acyclic_205_16 0.0013391474999999 0.0010301435 False
watdiv_acyclic_205_17 0.5031909554999999 0.445519613 False
watdiv_acyclic_205_18 0.057285955 0.0542344284999999 False
watdiv_acyclic_206_00 0.004953226 0.0043067559999999 True
watdiv_acyclic_206_01 0.0781072125 0.0404973405 True
watdiv_acyclic_206_02 0.0320166965 0.0223365834999999 True
watdiv_acyclic_206_03 0.0020621845 0.0021803865 True
watdiv_acyclic_206_04 0.1730723465 0.0531663519999999 True
watdiv_acyclic_206_05 0.0052403499999999 0.004971741 True
watdiv_acyclic_206_06 0.0293399255 0.023892691 True
watdiv_acyclic_206_07 0.029219128 0.026147174 True
watdiv_acyclic_206_08 0.0203572055 0.016760175 True
watdiv_acyclic_206_09 0.0590519975 0.036268625 True
watdiv_acyclic_206_10 0.0065023935 0.004967311 True
watdiv_acyclic_206_11 0.000629405 0.0007750185 True
watdiv_acyclic_206_12 0.045297159 0.0286914509999999 True
watdiv_acyclic_206_13 0.0206334095 0.0195848815 True
watdiv_acyclic_206_14 0.039087507 0.0328287805 True
watdiv_acyclic_206_15 0.005419477 0.0053621949999999 True
watdiv_acyclic_206_16 0.318493775 0.0774031825 True
watdiv_acyclic_206_17 0.0008276985 0.0008815659999999 True
watdiv_acyclic_206_18 0.0010826505 0.0010581835 True
watdiv_acyclic_206_19 0.003425249 0.003140178 True
watdiv_acyclic_207_00 0.0355073035 0.023053047 True
watdiv_acyclic_207_01 0.0012360929999999 0.001478877 False
watdiv_acyclic_207_02 0.0497376185 0.0336907125 False
watdiv_acyclic_207_03 0.4419781885 0.2976929544999999 True
watdiv_acyclic_207_04 0.0227966059999999 0.026789589 False
watdiv_acyclic_207_05 0.0030986779999999 0.0035741359999999 False
watdiv_acyclic_207_06 0.040918426 0.0355526895 True
watdiv_acyclic_207_07 0.0044292895 0.004115299 True
watdiv_acyclic_207_08 0.1321572035 0.1372681515 True
watdiv_acyclic_207_09 0.016754823 0.016766594 False
watdiv_acyclic_207_10 0.473108147 0.1891328714999999 False
watdiv_acyclic_207_11 0.0421081175 0.0405143215 False
watdiv_acyclic_207_12 0.1860285235 0.356595403 False
watdiv_acyclic_207_13 0.0244062219999999 0.0221125025 True
watdiv_acyclic_207_16 0.6796266385 0.9042454885 False
watdiv_acyclic_207_17 0.213065765 0.1203830889999999 True
watdiv_acyclic_207_18 0.212771683 0.41338982 False
watdiv_acyclic_207_19 0.0325455075 0.042654458 False
watdiv_acyclic_208_01 0.082324136 0.0269442544999999 False
watdiv_acyclic_208_02 0.007819145 0.0067138185 False
watdiv_acyclic_208_03 0.002021327 0.0025786015 False
watdiv_acyclic_208_04 0.0299013515 0.0277302275 True
watdiv_acyclic_208_05 0.1867879305 0.1818420455 False
watdiv_acyclic_208_06 0.0098877715 0.00838128 False
watdiv_acyclic_208_07 0.0020197284999999 0.0015192055 False
watdiv_acyclic_208_08 0.0034556959999999 0.0031459759999999 True
watdiv_acyclic_208_09 0.1283097465 0.0568637865 True
watdiv_acyclic_208_10 0.0167423355 0.0139949004999999 True
watdiv_acyclic_208_11 0.0023696864999999 0.002307184 False
watdiv_acyclic_208_12 0.599217715 0.3039588239999999 True
watdiv_acyclic_208_13 0.052441114 0.045683565 True
watdiv_acyclic_208_14 0.233175741 0.154102829 True
watdiv_acyclic_208_15 0.0514050899999999 0.025527077 False
watdiv_acyclic_208_16 0.0140772655 0.0153944684999999 True
watdiv_acyclic_208_17 0.0207245739999999 0.0213542884999999 True
watdiv_acyclic_208_18 0.7356361885 0.4931371965000001 True
watdiv_acyclic_208_19 0.0304323814999999 0.0237557524999999 True
watdiv_acyclic_209_00 0.0226223009999999 0.0247052515 False
watdiv_acyclic_209_01 0.0320142355 0.022530744 False
watdiv_acyclic_209_02 0.009399779 0.0077099955 True
watdiv_acyclic_209_03 0.6669741959999999 0.4086923604999999 True
watdiv_acyclic_209_05 0.3515414115 0.3638607555000001 False
watdiv_acyclic_209_06 0.0510336415 0.033969452 False
watdiv_acyclic_209_07 0.022256586 0.0212933389999999 False
watdiv_acyclic_209_08 0.0037250904999999 0.0037447645 False
watdiv_acyclic_209_09 0.189266237 0.1361523055 False
watdiv_acyclic_209_10 0.0118956475 0.0104479609999999 True
watdiv_acyclic_209_11 0.3177290779999999 0.1699134685 False
watdiv_acyclic_209_12 0.0033434505 0.005072213 False
watdiv_acyclic_209_13 0.4121403584999999 0.2900846875 False
watdiv_acyclic_209_14 0.1264803805 0.1075190985 False
watdiv_acyclic_209_15 0.0943087919999999 0.0956384445 False
watdiv_acyclic_209_16 0.1008628155 0.088680392 False
watdiv_acyclic_209_17 0.2483292125 0.1726383825 True
watdiv_acyclic_209_18 0.0621370515 0.0220254985 False
watdiv_acyclic_209_19 0.0074414714999999 0.0059592779999999 False
watdiv_acyclic_210_01 0.3729954539999999 0.281314593 False
watdiv_acyclic_210_07 15.297817687 0.3558810595 False
watdiv_acyclic_210_11 0.6281990194999999 0.3721791084999999 False
watdiv_acyclic_210_15 0.3032853395 0.1891003535 False
watdiv_acyclic_210_18 0.002924371 0.0021583005 False
watdiv_acyclic_211_01 0.0014378785 0.0014343509999999 False
watdiv_acyclic_211_04 0.2800870985 0.2437630655 False
watdiv_acyclic_211_05 0.4000376674999999 0.439368243 False
watdiv_acyclic_211_06 0.6489252094999999 0.5221142855 False
watdiv_acyclic_211_07 0.039762368 0.040119442 False
watdiv_acyclic_211_09 0.1550059329999999 0.0816093599999999 False
watdiv_acyclic_211_10 0.002076062 0.0025980695 False
watdiv_acyclic_211_11 0.2177606519999999 0.1474988194999999 False
watdiv_acyclic_211_12 0.0372300805 0.0381343009999999 False
watdiv_acyclic_211_14 0.3958316414999999 0.3636907365 False
watdiv_acyclic_211_15 0.035962739 0.059632938 False
watdiv_acyclic_211_16 0.062278471 0.0491083225 False
watdiv_acyclic_211_17 0.0234124885 0.027405628 False
watdiv_acyclic_211_19 0.622821166 0.4372735265 False
watdiv_acyclic_212_00 0.0025408534999999 0.002187789 True
watdiv_acyclic_212_01 0.0488966095 0.009733614 True
watdiv_acyclic_212_02 0.009629367 0.0089790085 True
watdiv_acyclic_212_03 0.0018597014999999 0.001848777 True
watdiv_acyclic_212_04 1.1426194615000005 0.1250971125 True
watdiv_acyclic_212_06 1.0387924095 0.1267582665 True
watdiv_acyclic_212_07 0.0135661545 0.0143785094999999 True
watdiv_acyclic_212_08 0.0017408245 0.0016828989999999 True
watdiv_acyclic_212_09 0.0151504944999999 0.0101243579999999 True
watdiv_acyclic_212_10 0.034196349 0.0060161074999999 True
watdiv_acyclic_212_11 0.014179467 0.005238252 True
watdiv_acyclic_212_12 0.001406126 0.0015252305 True
watdiv_acyclic_212_13 0.00168184 0.0017298309999999 True
watdiv_acyclic_212_14 0.6096173250000001 0.0856310155 True
watdiv_acyclic_212_15 0.002572716 0.00209712 True
watdiv_acyclic_212_16 0.0028671065 0.0023568905 True
watdiv_acyclic_212_17 0.5917220820000001 0.086985976 True
watdiv_acyclic_212_18 0.002474233 0.001963833 True
watdiv_acyclic_212_19 0.001256322 0.0012820955 True
watdiv_acyclic_213_01 0.0975532619999999 0.2725594059999999 False
watdiv_acyclic_213_02 0.017722415 0.0183079675 False
watdiv_acyclic_213_03 0.0193832279999999 0.015708146 True
watdiv_acyclic_213_04 0.009010636 0.008243668 False
watdiv_acyclic_213_05 0.0809622175 0.0502127999999999 True
watdiv_acyclic_213_06 0.0406112254999999 0.048231723 True
watdiv_acyclic_213_08 0.238705727 0.1298331955 True
watdiv_acyclic_213_09 0.0200675765 0.0251763485 False
watdiv_acyclic_213_10 0.0306197499999999 0.030465363 True
watdiv_acyclic_213_11 0.3440522924999999 0.182281265 True
watdiv_acyclic_213_12 0.016609886 0.0159806105 False
watdiv_acyclic_213_13 0.089586881 0.0863078479999999 True
watdiv_acyclic_213_14 0.4676394690000001 0.6232648404999999 False
watdiv_acyclic_213_15 0.025524824 0.0309541444999999 False
watdiv_acyclic_213_16 0.018720415 0.0185680544999999 True
watdiv_acyclic_213_17 0.0040296815 0.0038982845 True
watdiv_acyclic_213_18 0.2743873305 0.6064493570000001 False
watdiv_acyclic_213_19 0.0412319625 0.0334004445 True
watdiv_acyclic_214_00 0.0043596515 0.003958826 True
watdiv_acyclic_214_01 0.0600388484999999 0.0682175734999999 False
watdiv_acyclic_214_02 0.0307516419999999 0.0259316029999999 False
watdiv_acyclic_214_03 0.0560419145 0.038029832 True
watdiv_acyclic_214_04 0.0507285559999999 0.0318001049999999 False
watdiv_acyclic_214_05 0.0179557064999999 0.0203248174999999 False
watdiv_acyclic_214_06 0.063751724 0.06405015 False
watdiv_acyclic_214_08 0.5203746205 0.3321696485000001 True
watdiv_acyclic_214_09 0.0008953149999999 0.001032438 False
watdiv_acyclic_214_10 0.0199214644999999 0.0176441195 False
watdiv_acyclic_214_11 0.017152836 0.012365987 False
watdiv_acyclic_214_12 0.0126115584999999 0.0091660194999999 False
watdiv_acyclic_214_13 0.0091160585 0.00723491 False
watdiv_acyclic_214_14 0.0463235025 0.039359196 False
watdiv_acyclic_214_15 0.7195863865000001 0.6580286904999999 True
watdiv_acyclic_214_16 0.0221722435 0.013750507 False
watdiv_acyclic_214_17 0.0331003849999999 0.029489363 True
watdiv_acyclic_214_18 0.0604004294999999 0.0324010415 True
watdiv_acyclic_214_19 0.4902626224999999 0.450000928 True
watdiv_acyclic_215_00 0.057555822 0.0391682345 False
watdiv_acyclic_215_01 0.01012773 0.0100502685 False
watdiv_acyclic_215_02 0.0886556469999999 0.062097262 False
watdiv_acyclic_215_03 0.0316973415 0.0214804304999999 False
watdiv_acyclic_215_04 0.0406680894999999 0.043640275 True
watdiv_acyclic_215_05 0.0304389975 0.028833726 False
watdiv_acyclic_215_06 0.8280091875 0.4800026765 True
watdiv_acyclic_215_07 0.001963141 0.0021364829999999 False
watdiv_acyclic_215_08 0.0101540045 0.0089356304999999 False
watdiv_acyclic_215_09 0.9378519195 0.4779040395 False
watdiv_acyclic_215_10 0.188724249 0.1703311575 False
watdiv_acyclic_215_11 0.0789919185 0.028295044 False
watdiv_acyclic_215_13 0.010219894 0.006188197 False
watdiv_acyclic_215_14 0.00296279 0.002693047 True
watdiv_acyclic_215_15 0.0082909695 0.0042876044999999 False
watdiv_acyclic_215_16 0.0839694805 0.055950341 False
watdiv_acyclic_215_17 0.0188918595 0.0144725165 False
watdiv_acyclic_215_18 0.0281540195 0.026422675 True
watdiv_acyclic_215_19 0.023536709 0.0164447255 False
watdiv_acyclic_216_08 0.0534341174999999 0.0408489675 False
watdiv_acyclic_216_09 1.897417991 0.4305039445 False
watdiv_acyclic_216_14 0.002090748 0.0024652079999999 False
watdiv_acyclic_216_15 0.5385350685 0.319032538 False
watdiv_acyclic_216_16 0.192182578 0.1158071815 False
watdiv_acyclic_216_18 0.4931200255 0.370061453 False
watdiv_acyclic_216_19 0.083240104 0.0373511785 False
watdiv_acyclic_217_00 0.279958286 0.258066501 False
watdiv_acyclic_217_02 0.0078617829999999 0.008468689 False
watdiv_acyclic_217_04 0.0627517154999999 0.078051868 False
watdiv_acyclic_217_09 0.2831258195 0.2723124394999999 False
watdiv_acyclic_217_12 0.0540102199999999 0.0640431064999999 False
watdiv_acyclic_217_16 0.0942110064999999 0.103703808 False
watdiv_acyclic_217_19 0.096785481 0.11567675 False
watdiv_acyclic_218_03 0.0972063665 0.0987491895 False
watdiv_acyclic_218_05 0.0282903514999999 0.0289965765 False
watdiv_acyclic_218_06 0.3472886695 0.2958328685 False
watdiv_acyclic_218_07 0.034212195 0.03052338 False
watdiv_acyclic_218_09 1.37425524 1.6489723769999995 False
watdiv_acyclic_218_14 0.9657354965000002 0.3530740025 False
watdiv_acyclic_218_16 0.0087132859999999 0.0136897525 False
watdiv_acyclic_218_17 0.004166935 0.0068573725 False
yago_acyclic_chain_12_00 0.0346878785 0.029383739 False
yago_acyclic_chain_12_01 0.6656622690000001 0.1250688585 False
yago_acyclic_chain_12_02 0.0240664765 0.0210897835 False
yago_acyclic_chain_12_03 0.102871583 0.088457891 False
yago_acyclic_chain_12_04 0.0475709234999999 0.0403763655 False
yago_acyclic_chain_12_05 0.0224677365 0.020610199 False
yago_acyclic_chain_12_06 0.0028794825 0.0024603184999999 False
yago_acyclic_chain_12_07 0.0956326419999999 0.3331085265 False
yago_acyclic_chain_12_08 0.095395186 0.1321799954999999 False
yago_acyclic_chain_12_09 0.0036813069999999 0.0038007589999999 False
yago_acyclic_chain_12_10 0.0496431694999999 0.040868578 False
yago_acyclic_chain_12_11 0.0565956034999999 0.049110754 False
yago_acyclic_chain_12_12 0.084993477 0.085287178 False
yago_acyclic_chain_12_13 0.011338124 0.0108343215 False
yago_acyclic_chain_12_14 0.0502336465 0.0167051225 False
yago_acyclic_chain_12_15 0.1220641655 0.1148149835 True
yago_acyclic_chain_12_16 0.00468409 0.0046004749999999 False
yago_acyclic_chain_12_17 0.2926134499999999 0.004067629 False
yago_acyclic_chain_12_18 0.0086444445 0.008684679 False
yago_acyclic_chain_12_19 0.0718312085 0.0840097674999999 False
yago_acyclic_chain_12_20 0.0661745275 0.067734593 False
yago_acyclic_chain_12_21 0.005705012 0.0061646005 False
yago_acyclic_chain_12_22 0.0715254294999999 0.0662671725 False
yago_acyclic_chain_12_23 0.0718468835 0.06084656 False
yago_acyclic_chain_12_24 0.1097263635 0.191335716 False
yago_acyclic_chain_12_25 0.0470242375 0.0434538935 False
yago_acyclic_chain_12_26 0.1110992019999999 0.348100125 False
yago_acyclic_chain_12_27 0.027859642 0.0220702354999999 False
yago_acyclic_chain_12_28 0.0043548839999999 0.003474081 False
yago_acyclic_chain_12_29 0.181830503 0.1805007979999999 True
yago_acyclic_chain_12_30 0.0078782405 0.0038163054999999 False
yago_acyclic_chain_12_31 0.022548154 0.022412617 False
yago_acyclic_chain_12_32 0.1086506864999999 0.1217838939999999 False
yago_acyclic_chain_12_33 0.007031287 0.0086713135 False
yago_acyclic_chain_12_34 0.02441387 0.030806095 False
yago_acyclic_chain_12_35 0.0140218565 0.012544066 False
yago_acyclic_chain_12_37 0.0065649359999999 0.005187311 False
yago_acyclic_chain_12_38 0.1205145584999999 0.2629343125 False
yago_acyclic_chain_12_39 0.0822055619999999 0.335458851 False
yago_acyclic_chain_12_40 0.033339056 0.0208404215 False
yago_acyclic_chain_12_41 0.14636631 0.075606241 True
yago_acyclic_chain_12_42 0.1027777684999999 0.1052304265 False
yago_acyclic_chain_12_43 0.171010512 0.1960946815 False
yago_acyclic_chain_12_44 0.1321976214999999 0.0132221735 False
yago_acyclic_chain_12_45 0.0152130354999999 0.0152162215 False
yago_acyclic_chain_12_46 0.285821379 0.118157459 False
yago_acyclic_chain_12_47 0.1874228289999999 0.1755508849999999 True
yago_acyclic_chain_12_48 0.0496093814999999 0.0500738824999999 False
yago_acyclic_chain_12_49 0.0625610545 0.0584861955 False
yago_acyclic_chain_12_50 0.0349708809999999 0.0272581355 False
yago_acyclic_chain_12_51 0.0613796255 0.0625231535 False
yago_acyclic_chain_12_52 0.0847942339999999 0.0774537665 False
yago_acyclic_chain_12_53 0.438198845 0.235131414 False
yago_acyclic_chain_12_54 0.0826084555 0.079277469 False
yago_acyclic_chain_12_55 0.0087052149999999 0.0051322154999999 False
yago_acyclic_chain_12_56 0.161503319 0.1171677494999999 False
yago_acyclic_chain_12_57 0.1308036014999999 0.0943642309999999 False
yago_acyclic_chain_12_58 0.092729403 0.0974720519999999 False
yago_acyclic_chain_12_59 0.048725073 0.047973011 False
yago_acyclic_chain_12_60 0.2110206704999999 0.1390701749999999 False
yago_acyclic_chain_12_61 0.017933297 0.0212473294999999 False
yago_acyclic_chain_12_62 0.0877453215 0.2541679115 False
yago_acyclic_chain_12_63 0.0281347834999999 0.0256051114999999 False
yago_acyclic_chain_12_64 0.1074459445 0.1880415364999999 False
yago_acyclic_chain_12_65 0.0419452255 0.035046023 False
yago_acyclic_chain_12_66 0.02717898 0.0231560405 False
yago_acyclic_chain_12_67 0.0217366689999999 0.022500695 False
yago_acyclic_chain_12_68 0.0613038625 0.0611525699999999 True
yago_acyclic_chain_12_69 0.0485486054999999 0.0232696585 False
yago_acyclic_chain_12_70 0.0982594585 0.0747774945 False
yago_acyclic_chain_12_71 0.004555574 0.0032403235 False
yago_acyclic_chain_12_72 0.0823378565 0.1328790505 False
yago_acyclic_chain_12_73 0.2008101585 0.885511936 False
yago_acyclic_chain_12_74 0.0912017019999999 0.0873879235 False
yago_acyclic_chain_6_00 0.089924831 0.1162956654999999 True
yago_acyclic_chain_6_01 0.0049650265 0.002213537 False
yago_acyclic_chain_6_02 0.426245624 0.3676150755 False
yago_acyclic_chain_6_03 0.0012422584999999 0.0012417499999999 True
yago_acyclic_chain_6_04 0.0759405639999999 0.1584792175 False
yago_acyclic_chain_6_05 0.0032559799999999 0.0044087185 False
yago_acyclic_chain_6_06 0.007541747 0.0019363245 False
yago_acyclic_chain_6_07 0.024928098 0.0248799959999999 False
yago_acyclic_chain_6_08 0.041921713 0.0479478699999999 True
yago_acyclic_chain_6_09 0.0413189585 0.0507604134999999 True
yago_acyclic_chain_6_10 0.0419723455 0.01765795 False
yago_acyclic_chain_6_11 0.02608294 0.0297177095 False
yago_acyclic_chain_6_12 0.004536149 0.002498631 False
yago_acyclic_chain_6_13 0.0043035575 0.0041136475 False
yago_acyclic_chain_6_14 0.0277678129999999 0.020063338 False
yago_acyclic_chain_6_15 0.0016193809999999 0.0016491885 False
yago_acyclic_chain_6_16 0.001301781 0.001619408 False
yago_acyclic_chain_6_17 0.0018954179999999 0.0019351994999999 False
yago_acyclic_chain_6_18 0.0460522785 0.044207075 True
yago_acyclic_chain_6_19 0.0021722195 0.0018064279999999 False
yago_acyclic_chain_6_20 0.059029563 0.0549332035 False
yago_acyclic_chain_6_21 0.1451129405 0.0773558145 False
yago_acyclic_chain_6_22 0.0460143299999999 0.0406702824999999 True
yago_acyclic_chain_6_23 0.021494633 0.021285511 False
yago_acyclic_chain_6_24 0.1005940234999999 0.0992903214999999 False
yago_acyclic_chain_6_25 0.0020272989999999 0.0022562744999999 False
yago_acyclic_chain_6_26 0.0862220894999999 0.0906035469999999 False
yago_acyclic_chain_6_27 0.0433360539999999 0.0133682629999999 False
yago_acyclic_chain_6_28 0.0843366865 0.0570497044999999 False
yago_acyclic_chain_6_29 0.1332418379999999 0.187019162 True
yago_acyclic_chain_6_30 0.0270034695 0.0304336314999999 False
yago_acyclic_chain_6_31 0.0216926255 0.0240962019999999 False
yago_acyclic_chain_6_32 0.2559470355 0.1466106765000001 False
yago_acyclic_chain_6_33 0.0237624984999999 0.040850415 False
yago_acyclic_chain_6_34 0.0036778459999999 0.0045476905 False
yago_acyclic_chain_6_35 0.1941137289999999 0.1384587445 False
yago_acyclic_chain_6_36 0.0861029859999999 0.0598762464999999 False
yago_acyclic_chain_6_37 0.0211783055 0.0210715849999999 False
yago_acyclic_chain_6_38 0.0074432749999999 0.0048932955 False
yago_acyclic_chain_6_39 0.008997094 0.006243591 False
yago_acyclic_chain_6_40 0.0071735405 0.006176874 False
yago_acyclic_chain_6_41 0.0495336199999999 0.0424478434999999 False
yago_acyclic_chain_6_42 0.023450065 0.0219924225 False
yago_acyclic_chain_6_43 0.016889108 0.016710061 False
yago_acyclic_chain_6_44 0.0027708509999999 0.0021716174999999 False
yago_acyclic_chain_6_45 0.0057992695 0.004422477 False
yago_acyclic_chain_6_46 0.0040981475 0.003273036 False
yago_acyclic_chain_6_47 0.026375608 0.024457776 False
yago_acyclic_chain_6_48 0.0473840869999999 0.042402174 False
yago_acyclic_chain_6_49 0.0284844715 0.025829714 True
yago_acyclic_chain_6_50 0.001459346 0.0018579524999999 False
yago_acyclic_chain_6_51 0.0393611185 0.037891158 False
yago_acyclic_chain_6_52 0.001418205 0.0010264554999999 False
yago_acyclic_chain_6_53 0.0761095295 0.0733465664999999 True
yago_acyclic_chain_6_54 0.0028484065 0.002401389 False
yago_acyclic_chain_6_55 0.0475700259999999 0.0587798009999999 False
yago_acyclic_chain_6_56 0.0018426739999999 0.0016619454999999 True
yago_acyclic_chain_6_57 0.0021886475 0.0009723965 False
yago_acyclic_chain_6_58 0.001893757 0.0021085545 False
yago_acyclic_chain_6_59 0.00069933 0.0010388074999999 False
yago_acyclic_chain_6_60 0.0006402384999999 0.000561571 False
yago_acyclic_chain_6_61 0.0289345069999999 0.025851764 False
yago_acyclic_chain_6_62 0.0217552655 0.0219885129999999 False
yago_acyclic_chain_6_63 0.0743196545 0.065003417 False
yago_acyclic_chain_6_64 0.0026096575 0.0025785465 False
yago_acyclic_chain_6_65 0.0422684145 0.0405456809999999 True
yago_acyclic_chain_6_66 0.0013558494999999 0.0015938715 False
yago_acyclic_chain_6_67 0.0192043745 0.0184446544999999 True
yago_acyclic_chain_6_68 0.0785165455 0.066070404 False
yago_acyclic_chain_6_69 0.0298954389999999 0.0264093065 False
yago_acyclic_chain_6_70 0.0760152285 0.109224554 False
yago_acyclic_chain_6_71 0.0321920134999999 0.0264837899999999 False
yago_acyclic_chain_6_72 0.0543888059999999 0.0453781169999999 False
yago_acyclic_chain_6_73 0.048168039 0.0486940339999999 True
yago_acyclic_chain_9_00 0.069708482 0.024980156 False
yago_acyclic_chain_9_01 0.0048635649999999 0.0034877484999999 False
yago_acyclic_chain_9_02 0.0564572859999999 0.038959795 False
yago_acyclic_chain_9_03 0.0023446444999999 0.0020718195 False
yago_acyclic_chain_9_04 0.0013247144999999 0.001455921 False
yago_acyclic_chain_9_05 0.0393159075 0.038227866 False
yago_acyclic_chain_9_06 0.045034135 0.02608431 False
yago_acyclic_chain_9_07 0.1975982559999999 0.193761907 True
yago_acyclic_chain_9_08 0.004248519 0.0030832485 False
yago_acyclic_chain_9_09 0.0806850375 0.23781896 False
yago_acyclic_chain_9_10 0.0837330014999999 0.0797490815 False
yago_acyclic_chain_9_11 0.1176520129999999 0.1014364335 False
yago_acyclic_chain_9_12 0.003500557 0.0025543134999999 False
yago_acyclic_chain_9_13 0.159854349 0.0797601325 False
yago_acyclic_chain_9_14 0.0668832985 0.064746753 False
yago_acyclic_chain_9_15 0.004785597 0.0056488365 False
yago_acyclic_chain_9_16 0.0276731925 0.027047706 False
yago_acyclic_chain_9_17 0.0857448324999999 0.157590088 False
yago_acyclic_chain_9_18 0.0216045639999999 0.0216721385 True
yago_acyclic_chain_9_19 0.2136160309999999 0.1900935235 False
yago_acyclic_chain_9_20 0.0022801434999999 0.0041753815 False
yago_acyclic_chain_9_21 0.00146264 0.001813453 False
yago_acyclic_chain_9_22 0.0784367569999999 0.0709365939999999 False
yago_acyclic_chain_9_23 0.0049818835 0.005015835 False
yago_acyclic_chain_9_24 0.0027647944999999 0.002808532 False
yago_acyclic_chain_9_25 0.007663721 0.0069453859999999 False
yago_acyclic_chain_9_26 0.297075047 0.2416143754999999 False
yago_acyclic_chain_9_27 0.0039889494999999 0.0053033314999999 True
yago_acyclic_chain_9_28 0.024735651 0.024622858 False
yago_acyclic_chain_9_29 0.003399256 0.0029624935 False
yago_acyclic_chain_9_30 0.0030815695 0.004538125 False
yago_acyclic_chain_9_31 0.029890533 0.0176392605 False
yago_acyclic_chain_9_32 0.0296900175 0.0304723264999999 False
yago_acyclic_chain_9_33 0.0501942205 0.053823371 False
yago_acyclic_chain_9_34 0.0036822365 0.004636075 False
yago_acyclic_chain_9_35 0.023198025 0.025130324 False
yago_acyclic_chain_9_36 0.0248725395 0.0232351084999999 False
yago_acyclic_chain_9_37 0.0624596834999999 0.0956443935 False
yago_acyclic_chain_9_38 0.007246644 0.006129891 False
yago_acyclic_chain_9_39 0.0060543779999999 0.005384995 False
yago_acyclic_chain_9_40 0.003706109 0.003949783 False
yago_acyclic_chain_9_41 0.0368885115 0.035645753 False
yago_acyclic_chain_9_42 0.083743132 0.1101357235 False
yago_acyclic_chain_9_43 0.0382577899999999 0.0321160265 False
yago_acyclic_chain_9_44 0.006319498 0.0027012594999999 False
yago_acyclic_chain_9_45 0.001304913 0.00131638 False
yago_acyclic_chain_9_46 0.0079737695 0.0112474744999999 False
yago_acyclic_chain_9_47 0.1336185184999999 0.1227536415 False
yago_acyclic_chain_9_48 0.0040366239999999 0.002763744 False
yago_acyclic_chain_9_49 0.0388615259999999 0.036916778 False
yago_acyclic_chain_9_50 0.002446415 0.0020941459999999 False
yago_acyclic_chain_9_51 0.0037075845 0.0029394835 False
yago_acyclic_chain_9_52 0.050229257 0.0587528019999999 False
yago_acyclic_chain_9_53 0.0840731585 0.0314483854999999 False
yago_acyclic_chain_9_54 0.0198617835 0.018834403 False
yago_acyclic_chain_9_55 0.002083714 0.0019408654999999 False
yago_acyclic_chain_9_56 0.0040509755 0.003970328 False
yago_acyclic_chain_9_57 0.0022894855 0.001669242 False
yago_acyclic_chain_9_58 0.0609842154999999 0.0182824404999999 False
yago_acyclic_chain_9_59 0.0865744134999999 0.1098139325 True
yago_acyclic_chain_9_60 0.005273285 0.0047613699999999 False
yago_acyclic_chain_9_61 0.0250750095 0.030852409 False
yago_acyclic_chain_9_62 0.2092119339999999 0.292107528 False
yago_acyclic_chain_9_63 0.118484255 0.0831425469999999 False
yago_acyclic_chain_9_64 0.046666708 0.024193009 False
yago_acyclic_chain_9_65 0.0878563815 0.1613689845 False
yago_acyclic_chain_9_66 0.0689949409999999 0.0659631175 False
yago_acyclic_chain_9_67 0.00888484 0.0076900614999999 False
yago_acyclic_chain_9_68 0.0060241585 0.0043486924999999 False
yago_acyclic_chain_9_69 0.1497939135 0.144857559 False
yago_acyclic_chain_9_70 0.1902100659999999 0.153970898 False
yago_acyclic_chain_9_72 0.7860579904999999 0.6814953795 False
yago_acyclic_chain_9_73 2.555130326 2.7928943915 False
yago_acyclic_chain_9_74 2.56117732 2.7821662074999995 False
yago_acyclic_star_6_00 0.014534842 0.013561388 True
yago_acyclic_star_6_01 0.0009167595 0.0008661975 True
yago_acyclic_star_6_02 0.0032405844999999 0.002653218 True
yago_acyclic_star_6_03 0.0025677505 0.004831305 True
yago_acyclic_star_6_04 0.057313524 0.0539605289999999 True
yago_acyclic_star_6_05 0.0057370955 0.0044659339999999 True
yago_acyclic_star_6_06 0.0005565949999999 0.0004940639999999 True
yago_acyclic_star_6_07 0.0040640795 0.0011146215 True
yago_acyclic_star_6_08 0.0003393479999999 0.0003388449999999 True
yago_acyclic_star_6_09 0.0399938925 0.036014604 True
yago_acyclic_star_6_10 0.0014533459999999 0.0016113199999999 True
yago_acyclic_star_6_11 0.0436509329999999 0.0483954625 True
yago_acyclic_star_6_12 0.0078721925 0.0075997359999999 True
yago_acyclic_star_6_13 0.0064991995 0.0008999185 True
yago_acyclic_star_6_14 0.0042925235 0.0040051249999999 True
yago_acyclic_star_6_15 0.0254762315 0.0244772524999999 True
yago_acyclic_star_6_16 0.0015839805 0.0015432485 True
yago_acyclic_star_6_17 0.0053036665 0.0038823179999999 True
yago_acyclic_star_6_18 0.0160707184999999 0.0155007485 True
yago_acyclic_star_6_19 0.0007607915 0.0009908224999999 True
yago_acyclic_star_6_20 0.0351265205 0.0288538564999999 True
yago_acyclic_star_6_21 0.034565381 0.0369902409999999 True
yago_acyclic_star_6_22 0.007029373 0.001340873 True
yago_acyclic_star_6_23 0.0428064255 0.0113668619999999 True
yago_acyclic_star_6_24 0.1376363994999999 0.1179542265 True
yago_acyclic_star_6_25 0.0022586505 0.002043926 True
yago_acyclic_star_6_26 0.030551316 0.0285097135 True
yago_acyclic_star_6_27 0.028231405 0.0117865975 True
yago_acyclic_star_6_28 0.1397879495 0.1195368555 True
yago_acyclic_star_6_29 0.0043004184999999 0.0036297854999999 True
yago_acyclic_star_6_30 0.0231959719999999 0.0234721664999999 True
yago_acyclic_star_6_31 0.077009603 0.092486666 True
yago_acyclic_star_6_32 0.071675044 0.060597864 True
yago_acyclic_star_6_33 0.0295096235 0.0013827775 True
yago_acyclic_star_6_34 0.0132991439999999 0.006085738 True
yago_acyclic_star_6_35 0.0033275394999999 0.0030760695 True
yago_acyclic_star_6_36 0.0008465479999999 0.000815229 True
yago_acyclic_star_6_37 0.0028581494999999 0.002816145 True
yago_acyclic_star_6_38 0.003934879 0.003504512 True
yago_acyclic_star_6_39 0.342418406 0.0037870025 True
yago_acyclic_star_6_40 0.0708301705 0.0602491635 True
yago_acyclic_star_6_41 0.0813613015 0.0701235845 True
yago_acyclic_star_6_42 0.0040808014999999 0.000416826 True
yago_acyclic_star_6_43 0.0024047365 0.000709781 True
yago_acyclic_star_6_44 0.001543618 0.0014846244999999 True
yago_acyclic_star_6_45 0.0151403835 0.0301361145 True
yago_acyclic_star_6_46 0.0004719794999999 0.0004788734999999 True
yago_acyclic_star_6_47 0.0030907905 0.0025390565 True
yago_acyclic_star_6_48 0.1157183519999999 0.0891164955 True
yago_acyclic_star_6_49 0.0003721575 0.0003112339999999 True
yago_acyclic_star_6_50 0.1297073539999999 0.1049319594999999 True
yago_acyclic_star_6_51 0.0005497335 0.0005288175 True
yago_acyclic_star_6_52 0.0022881495 0.002267618 True
yago_acyclic_star_6_53 0.0141896154999999 0.0135123995 True
yago_acyclic_star_6_54 0.0200826285 0.0180272149999999 True
yago_acyclic_star_6_55 0.0437968434999999 0.0375247454999999 True
yago_acyclic_star_6_56 0.0027506384999999 0.0022434545 True
yago_acyclic_star_6_57 0.035780093 0.0291969355 True
yago_acyclic_star_6_58 0.01508752 0.0144144565 True
yago_acyclic_star_6_59 0.0116187755 0.005587966 True
yago_acyclic_star_6_60 0.002904469 0.0023191629999999 True
yago_acyclic_star_6_61 0.0575223085 0.06830522 True
yago_acyclic_star_6_62 0.04742052 0.0492764064999999 True
yago_acyclic_star_6_63 0.123670364 0.1071665695 True
yago_acyclic_star_6_64 0.0572989065 0.0683116694999999 True
yago_acyclic_star_6_65 0.097604745 0.0781473259999999 True
yago_acyclic_star_6_66 0.091267867 0.0897728339999999 True
yago_acyclic_star_6_67 0.065297135 0.0586408315 True
yago_acyclic_star_6_68 0.052131467 0.0470555514999999 True
yago_acyclic_star_6_69 0.125819231 0.109510009 True
yago_acyclic_star_6_70 0.1144737825 0.1184409969999999 True
yago_acyclic_star_6_71 0.0162310279999999 0.0077935229999999 True
yago_acyclic_star_6_72 0.1117427895 0.137921617 True
yago_acyclic_star_6_73 0.212140581 0.174353563 True
yago_acyclic_star_6_74 0.079365119 0.059911647 True
yago_acyclic_star_6_75 0.112588616 0.135942984 True
yago_acyclic_star_6_76 0.0077448025 0.0050114675 True
yago_acyclic_star_6_77 0.0484098849999999 0.0392829475 True
yago_acyclic_tree_6_01 0.0018715965 0.002831728 False
yago_acyclic_tree_6_02 0.433211222 0.3364850735 False
yago_acyclic_tree_6_03 0.074671496 0.1178618485 False
yago_acyclic_tree_6_04 0.0732994184999999 0.063798419 True
yago_acyclic_tree_6_05 0.0012572404999999 0.0015162004999999 False
yago_acyclic_tree_6_06 0.0081333829999999 0.008151232 False
yago_acyclic_tree_6_07 0.066066097 0.0802683824999999 False
yago_acyclic_tree_6_08 0.037169302 0.0386507165 True
yago_acyclic_tree_6_09 0.1221212374999999 0.1384608339999999 False
yago_acyclic_tree_6_10 0.4377586055 0.315965031 False
yago_acyclic_tree_6_11 0.0051358675 0.0035487309999999 False
yago_acyclic_tree_6_12 0.0342923709999999 0.032790619 False
yago_acyclic_tree_6_13 0.0781060254999999 0.0867040224999999 False
yago_acyclic_tree_6_14 0.0042850734999999 0.0048863299999999 False
yago_acyclic_tree_6_15 0.0007047215 0.000794041 False
yago_acyclic_tree_6_16 0.04134268 0.0375271405 False
yago_acyclic_tree_6_17 0.4515675584999999 0.339071937 False
yago_acyclic_tree_6_18 0.003028404 0.003460492 True
yago_acyclic_tree_6_19 0.0024670735 0.0023343529999999 True
yago_acyclic_tree_6_20 0.0021753165 0.002760473 False
yago_acyclic_tree_6_21 0.0494231705 0.0535287234999999 False
yago_acyclic_tree_6_22 0.0025377609999999 0.000723151 False
yago_acyclic_tree_6_23 0.001217163 0.0013502489999999 False
yago_acyclic_tree_6_24 0.0188944049999999 0.022967657 False
yago_acyclic_tree_6_25 0.4340644605 0.3582312525 False
yago_acyclic_tree_6_26 0.0757216419999999 0.0917131555 False
yago_acyclic_tree_6_27 0.0028396145 0.0025051795 True
yago_acyclic_tree_6_28 0.034838215 0.0375368424999999 False
yago_acyclic_tree_6_29 0.003144091 0.0039304884999999 False
yago_acyclic_tree_6_30 0.0724364045 0.0863004135 False
yago_acyclic_tree_6_31 0.002719093 0.0028911255 False
yago_acyclic_tree_6_32 0.1413735929999999 0.1303597175 True
yago_acyclic_tree_6_33 0.1294913125 0.2822347145 False
yago_acyclic_tree_6_34 0.003684615 0.003513788 False
yago_acyclic_tree_6_35 0.0498226589999999 0.033866266 False
yago_acyclic_tree_6_36 0.007935893 0.0080414605 False
yago_acyclic_tree_6_37 0.11346197 0.117819616 False
yago_acyclic_tree_6_38 12.2142006725 8.161655307500002 False
yago_acyclic_tree_6_39 0.0016290515 0.001756328 False
yago_acyclic_tree_6_40 0.073478833 0.114443545 False
yago_acyclic_tree_6_41 0.0017383004999999 0.002881894 False
yago_acyclic_tree_6_42 0.1197474635 0.1357089925 False
yago_acyclic_tree_6_43 0.167160183 0.1499304159999999 False
yago_acyclic_tree_6_44 0.0615062419999999 0.0416501215 True
yago_acyclic_tree_6_45 0.0080866664999999 0.0100466179999999 True
yago_acyclic_tree_6_46 0.0026235574999999 0.0030039035 False
yago_acyclic_tree_6_47 0.0015886465 0.001145695 False
yago_acyclic_tree_6_48 0.1040288075 0.002118614 False
yago_acyclic_tree_6_49 0.074078013 0.0716729194999999 True
yago_acyclic_tree_6_50 0.12152865 0.115638117 True
yago_acyclic_tree_6_51 0.1364711615 0.035448262 False
yago_acyclic_tree_6_52 0.1362792175 0.1502226194999999 False
yago_acyclic_tree_6_53 0.0023102345 0.0025232609999999 False
yago_acyclic_tree_6_54 1.7646569725 0.0217315754999999 False
yago_acyclic_tree_6_55 0.000831814 0.000831998 False
yago_acyclic_tree_6_56 0.3352327269999999 0.128508299 True
yago_acyclic_tree_6_57 0.439783696 0.360600948 False
yago_acyclic_tree_6_58 0.76711674 0.4530209225 True
yago_acyclic_tree_6_59 0.0843018414999999 0.08240693 False
yago_acyclic_tree_6_60 0.047307319 0.0631031295 False
yago_acyclic_tree_6_61 0.0502156239999999 0.042146599 False
yago_acyclic_tree_6_62 0.0233591474999999 0.040303057 False
yago_acyclic_tree_6_63 0.4383335094999999 0.3777654394999999 False
yago_acyclic_tree_6_64 1.851174757 1.6492710395 False
yago_acyclic_tree_6_65 0.0522185045 0.0456009544999999 False
yago_acyclic_tree_6_66 0.093129779 0.11050887 False
yago_acyclic_tree_6_67 4.562521520000001 0.6067084079999999 False
yago_acyclic_tree_6_68 0.1455104824999999 0.160147947 False
yago_acyclic_tree_6_69 0.003009301 0.0014054189999999 False
yago_acyclic_tree_6_70 0.003402365 0.002849803 False
yago_acyclic_tree_6_71 0.003766625 0.002937748 False
yago_acyclic_tree_6_72 0.4267602855 0.334600063 False
yago_acyclic_tree_6_73 0.005010616 0.0032166789999999 False
yago_acyclic_tree_6_75 0.1306196359999999 0.1595612345 True
yago_acyclic_tree_6_76 0.03225416 0.028066924 False
yago_acyclic_tree_6_77 0.024009248 0.0055431339999999 False
yago_acyclic_tree_6_78 0.090585394 0.1275222345 False
yago_acyclic_tree_6_79 0.0058598889999999 0.0034966409999999 True

==> data-revision/ce_jointime_duckdbbin_vs_dfbin.dat <==
query hashjoin_time_duckdbbin hashjoin_time_dfbin
dblp_acyclic_201_00 0.8241054999999999 1.2776216675
dblp_acyclic_201_01 0.1257145 0.1310361655
dblp_acyclic_201_02 0.1794525 0.1867185414999999
dblp_acyclic_201_03 0.5614585000000001 0.8247108479999999
dblp_acyclic_201_04 0.313139 0.3304705404999999
dblp_acyclic_201_05 0.0867195 0.0657213734999999
dblp_acyclic_201_06 0.0987805 0.080297811
dblp_acyclic_201_07 0.0871955 0.07745055
dblp_acyclic_201_08 0.3512045 0.4497739335
dblp_acyclic_201_09 0.2951625 0.382420506
dblp_acyclic_201_10 1.1091155 1.1696921125000002
dblp_acyclic_201_11 0.273841 0.358084142
dblp_acyclic_201_12 0.085073 0.0837940935
dblp_acyclic_201_13 0.061107 0.0583866699999999
dblp_acyclic_201_14 0.3939304999999999 0.5638630640000001
dblp_acyclic_201_15 0.8494714999999999 1.3203414645000002
dblp_acyclic_201_16 1.121577 1.9553106135
dblp_acyclic_201_17 0.530009 1.088838699
dblp_acyclic_201_18 0.3966695 0.552268826
dblp_acyclic_201_19 0.440059 0.684725209
dblp_acyclic_202_00 0.0886759999999999 0.1059602905
dblp_acyclic_202_01 0.7845219999999999 1.577930647
dblp_acyclic_202_02 0.5246744999999999 0.8238900864999998
dblp_acyclic_202_03 0.2113165 0.2511024105000001
dblp_acyclic_202_04 0.2972625 0.3818986755
dblp_acyclic_202_05 0.6063715000000001 1.0386901055
dblp_acyclic_202_06 0.2880475 0.349464711
dblp_acyclic_202_07 0.5629915 0.709253011
dblp_acyclic_202_08 0.221131 0.2470650615
dblp_acyclic_202_09 0.855242 1.2695713890000004
dblp_acyclic_202_10 0.8064260000000001 1.243639749
dblp_acyclic_202_11 0.2493254999999999 0.3616683999999999
dblp_acyclic_202_12 0.1832494999999999 0.230958809
dblp_acyclic_202_13 0.2578249999999999 0.218286498
dblp_acyclic_202_14 1.55477 2.049497745
dblp_acyclic_202_15 0.2765485 0.3506892365
dblp_acyclic_202_16 0.7602960000000001 1.2885846829999998
dblp_acyclic_202_17 0.4201135 0.1896759575
dblp_acyclic_202_18 0.285029 0.2993514795
dblp_acyclic_202_19 0.373013 0.4967498915
dblp_acyclic_203_00 0.2551385 0.381110902
dblp_acyclic_203_01 0.0555235 0.0582590365
dblp_acyclic_203_02 0.1355825 0.1868454895
dblp_acyclic_203_03 0.1774435 0.2203741279999999
dblp_acyclic_203_04 0.6914225 1.050617441
dblp_acyclic_203_05 0.2154559999999999 0.2795741475
dblp_acyclic_203_06 1.0232385000000002 1.4412512115
dblp_acyclic_203_07 0.234901 0.1861748195
dblp_acyclic_203_08 0.2682795 0.0748288675
dblp_acyclic_203_09 0.4213599999999999 0.6174675004999999
dblp_acyclic_203_10 0.5536895 0.801513128
dblp_acyclic_203_11 0.297793 0.1142638355
dblp_acyclic_203_12 0.362062 0.3960693575
dblp_acyclic_203_13 0.249755 0.2678352125
dblp_acyclic_203_14 0.3384389999999999 0.4585477655
dblp_acyclic_203_15 0.613054 0.126923764
dblp_acyclic_203_16 0.7456185 0.7697959060000001
dblp_acyclic_203_17 0.177793 0.2279117405
dblp_acyclic_203_18 0.1663755 0.1673034614999999
dblp_acyclic_203_19 0.1624764999999999 0.133674545
dblp_acyclic_204_00 0.3023605 0.4193660575
dblp_acyclic_204_01 2.3852325000000003 0.6350986484999999
dblp_acyclic_204_02 0.8610614999999999 0.8990792919999999
dblp_acyclic_204_03 0.2548385 0.1396654685
dblp_acyclic_204_04 0.616943 0.615120357
dblp_acyclic_204_05 0.2554459999999999 0.267404739
dblp_acyclic_204_06 0.4409364999999999 0.1486979425
dblp_acyclic_204_07 0.075474 0.0673599275
dblp_acyclic_204_08 0.369369 0.4944873939999999
dblp_acyclic_204_09 0.4748035 0.646309013
dblp_acyclic_204_10 0.084401 0.0861768045
dblp_acyclic_204_11 0.171967 0.067908874
dblp_acyclic_204_12 0.5057605000000001 0.7693023665
dblp_acyclic_204_13 0.8398555 0.401270357
dblp_acyclic_204_14 0.6837774999999999 0.2485157715
dblp_acyclic_204_15 0.392485 0.3852677455000001
dblp_acyclic_204_16 0.3801985 0.5149086955000001
dblp_acyclic_204_17 0.114162 0.090689688
dblp_acyclic_204_18 0.2811385 0.1904341455
dblp_acyclic_204_19 0.282016 0.3871819785000001
dblp_acyclic_205_00 0.40888 0.4334212664999999
dblp_acyclic_205_01 0.3760624999999999 0.370171854
dblp_acyclic_205_02 0.9715435 1.1217549505
dblp_acyclic_205_04 11.0400315 5.8624434415
dblp_acyclic_205_05 0.7947919999999999 0.3220262455
dblp_acyclic_205_06 0.048401 0.0379013725
dblp_acyclic_205_08 0.5606365 0.8407078095000001
dblp_acyclic_205_09 5.56043 1.7075123805000003
dblp_acyclic_205_10 0.3533245 0.3954389135
dblp_acyclic_205_11 2.709182 1.4386298114999998
dblp_acyclic_205_12 0.5264599999999999 0.6474195689999999
dblp_acyclic_205_13 9.1949675 3.365179743
dblp_acyclic_205_15 10.5784055 4.712070551499998
dblp_acyclic_205_16 2.2569595 1.4173602044999998
dblp_acyclic_205_17 2.021189 3.3540275025
dblp_acyclic_206_00 0.690164 1.2695538340000003
dblp_acyclic_206_01 0.0884885 0.0761698319999999
dblp_acyclic_206_02 0.8471694999999999 1.2804473954999998
dblp_acyclic_206_03 0.4644415 0.6971867805
dblp_acyclic_206_04 0.127862 0.1310634595
dblp_acyclic_206_05 0.1121865 0.118257281
dblp_acyclic_206_06 0.383042 0.497666216
dblp_acyclic_206_07 0.421225 0.602808142
dblp_acyclic_206_08 0.1007504999999999 0.114660977
dblp_acyclic_206_09 0.1167465 0.1588738994999999
dblp_acyclic_206_10 0.5884640000000001 0.817034101
dblp_acyclic_206_11 1.188729 2.3752452399999995
dblp_acyclic_206_12 0.0876405 0.075876616
dblp_acyclic_206_13 0.487615 0.7252581285
dblp_acyclic_206_14 0.4898355 0.845826277
dblp_acyclic_206_15 0.350364 0.4504013825
dblp_acyclic_206_16 0.443454 0.6421038385000002
dblp_acyclic_206_17 0.0649285 0.0594121185
dblp_acyclic_206_18 0.4229875 0.5899555820000001
dblp_acyclic_206_19 0.276258 0.3226041
dblp_acyclic_207_00 1.341697 2.0339228980000006
dblp_acyclic_207_01 0.5129545 0.8223401489999999
dblp_acyclic_207_02 0.221273 0.2558454135
dblp_acyclic_207_03 0.269849 0.33866994
dblp_acyclic_207_04 0.4446329999999999 0.612288768
dblp_acyclic_207_05 0.5700230000000001 0.5471509535000001
dblp_acyclic_207_06 0.5339865 0.7173876155
dblp_acyclic_207_07 0.3981005 0.7525797355
dblp_acyclic_207_08 0.6190475 1.3431344285
dblp_acyclic_207_09 0.3542875 0.521755018
dblp_acyclic_207_10 0.589896 0.8672323245
dblp_acyclic_207_11 0.0928005 0.086506046
dblp_acyclic_207_12 0.6635385 0.8711988905
dblp_acyclic_207_13 0.1238695 0.1175995765
dblp_acyclic_207_14 0.084729 0.0850779825
dblp_acyclic_207_15 0.6609324999999999 0.8298412384999999
dblp_acyclic_207_16 1.4046690000000002 2.3114922845
dblp_acyclic_207_17 0.4781565 0.8094025474999998
dblp_acyclic_207_18 0.6388830000000001 0.3060577629999999
dblp_acyclic_207_19 0.93541 1.785882255
dblp_acyclic_208_00 0.6953199999999999 1.0761292125
dblp_acyclic_208_01 1.3618835 1.6319186295
dblp_acyclic_208_02 0.22286 0.2410446159999999
dblp_acyclic_208_03 0.947484 0.6716613995
dblp_acyclic_208_04 0.1364679999999999 0.109559822
dblp_acyclic_208_05 0.1509459999999999 0.0866704519999999
dblp_acyclic_208_06 0.2285235 0.0566905984999999
dblp_acyclic_208_07 1.4355734999999998 0.3526319875000001
dblp_acyclic_208_08 0.2750485 0.2456200385
dblp_acyclic_208_09 0.829402 0.2893139139999999
dblp_acyclic_208_10 2.1647755 0.636837013
dblp_acyclic_208_11 0.8787039999999999 0.8072673469999999
dblp_acyclic_208_12 0.426579 0.539112763
dblp_acyclic_208_13 0.1046699999999999 0.103014614
dblp_acyclic_208_14 0.4782444999999999 0.5630509309999999
dblp_acyclic_208_15 0.4736654999999999 0.6000872225
dblp_acyclic_208_16 0.5130175 0.727837722
dblp_acyclic_208_17 0.162371 0.20576762
dblp_acyclic_208_18 1.4714855 0.472693095
dblp_acyclic_208_19 0.7614865 0.6164059049999999
dblp_acyclic_209_00 1.8135375 1.166995928
dblp_acyclic_209_01 0.3029505 0.3202979355
dblp_acyclic_209_02 0.66949 0.8124868340000001
dblp_acyclic_209_03 0.2733775 0.3095099105
dblp_acyclic_209_04 0.737427 0.9183401489999998
dblp_acyclic_209_05 0.5793605 0.8709155639999998
dblp_acyclic_209_06 0.285832 0.3026327485
dblp_acyclic_209_07 0.8103994999999999 0.2728696709999999
dblp_acyclic_209_08 0.128016 0.1107576885
dblp_acyclic_209_09 0.2864744999999999 0.1000489265
dblp_acyclic_209_10 0.8765909999999999 1.045122977
dblp_acyclic_209_11 1.969265 2.004844834
dblp_acyclic_209_12 0.524016 0.6518818694999999
dblp_acyclic_209_13 0.2913665 0.325976724
dblp_acyclic_209_14 0.8007304999999999 0.71350957
dblp_acyclic_209_15 0.101477 0.1218497715
dblp_acyclic_209_16 1.6309364999999998 0.6336334055
dblp_acyclic_209_17 0.1768385 0.1668104455
dblp_acyclic_209_18 0.135208 0.1662166745
dblp_acyclic_209_19 0.835145 0.4254920514999999
dblp_acyclic_210_00 1.1862305000000002 0.9268435275
dblp_acyclic_210_02 0.9186805 0.8362688574999998
dblp_acyclic_210_03 0.0698745 0.061219951
dblp_acyclic_210_05 0.784941 1.04999575
dblp_acyclic_210_07 0.5380475 0.4033703445
dblp_acyclic_210_09 0.7808005 0.8779192395000001
dblp_acyclic_210_10 2.016109 1.3576649585000002
dblp_acyclic_210_12 4.0840005 2.7218036070000005
dblp_acyclic_210_15 0.0530635 0.067390519
dblp_acyclic_210_16 31.0257135 12.1786872905
dblp_acyclic_210_17 0.1082785 0.0965342365
dblp_acyclic_210_19 1.4481945 0.7833440890000001
dblp_acyclic_211_02 0.3049455 0.2430852754999999
dblp_acyclic_211_03 1.6385275 0.682113491
dblp_acyclic_211_17 0.3571049999999999 0.2909299709999999
dblp_acyclic_211_18 1.127732 1.724815195
dblp_acyclic_212_02 0.1412085 0.1543099404999999
dblp_acyclic_212_03 0.7263949999999999 0.528296279
dblp_acyclic_212_04 4.943997 2.265312518999999
dblp_acyclic_212_08 0.540392 0.6130579220000001
dblp_acyclic_212_09 0.1585855 0.177248063
dblp_acyclic_212_10 0.1313325 0.1425866545
dblp_acyclic_212_11 0.195888 0.2256169659999999
dblp_acyclic_212_16 77.53704250000001 4.915986499500001
dblp_acyclic_212_18 0.1990865 0.227061279
dblp_acyclic_212_19 0.3635325 0.3794508240000001
dblp_acyclic_213_00 0.139277 0.1229594025
dblp_acyclic_213_01 0.440816 0.5651591365000002
dblp_acyclic_213_02 0.5767070000000001 0.7084309599999999
dblp_acyclic_213_03 0.238144 0.252866286
dblp_acyclic_213_04 0.2379974999999999 0.2387049575
dblp_acyclic_213_05 0.7790480000000002 1.417514045
dblp_acyclic_213_06 0.781951 0.8271788385
dblp_acyclic_213_07 0.530609 0.6345533480000001
dblp_acyclic_213_08 0.4129505 0.5635611225
dblp_acyclic_213_09 0.482626 0.5657646695000003
dblp_acyclic_213_10 0.252432 0.269080209
dblp_acyclic_213_11 0.3420955 0.338753115
dblp_acyclic_213_12 0.3078675 0.347603294
dblp_acyclic_213_13 0.7345375000000001 0.978590567
dblp_acyclic_213_14 0.3933985000000001 0.5538244315000002
dblp_acyclic_213_15 0.5532855 0.8354685589999999
dblp_acyclic_213_16 0.8204500000000001 0.9678269945000002
dblp_acyclic_213_17 0.703999 1.2956980505
dblp_acyclic_213_18 1.0633654999999995 1.7623095525
dblp_acyclic_213_19 0.0639675 0.064507518
dblp_acyclic_214_00 0.323338 0.33253598
dblp_acyclic_214_01 0.1375225 0.174879327
dblp_acyclic_214_02 0.474859 0.6140005319999999
dblp_acyclic_214_03 0.5584039999999999 0.6536905135000001
dblp_acyclic_214_04 0.2726205 0.2876089955000001
dblp_acyclic_214_05 1.1219505 0.3900038745
dblp_acyclic_214_06 0.412429 0.440677048
dblp_acyclic_214_07 0.2456865 0.29118748
dblp_acyclic_214_08 0.2807564999999999 0.3483499905
dblp_acyclic_214_09 0.732837 1.3743423680000002
dblp_acyclic_214_10 0.1760225 0.1607040215
dblp_acyclic_214_11 0.2625475 0.3181341785
dblp_acyclic_214_12 0.3585545 0.4225277700000001
dblp_acyclic_214_13 0.3795505 0.48044315
dblp_acyclic_214_14 0.4167165 0.4269484244999999
dblp_acyclic_214_15 1.533227 0.598686553
dblp_acyclic_214_16 0.596877 0.782040112
dblp_acyclic_214_17 0.6411969999999999 0.6511337880000001
dblp_acyclic_214_18 0.5428659999999998 0.2754829590000001
dblp_acyclic_214_19 0.5787415 0.549211145
dblp_acyclic_215_00 0.3359765 0.428644937
dblp_acyclic_215_01 0.1599249999999999 0.1688880804999999
dblp_acyclic_215_02 0.9391515 0.8172545220000001
dblp_acyclic_215_03 0.2077115 0.2067605775
dblp_acyclic_215_04 0.1245059999999999 0.0764694425
dblp_acyclic_215_05 0.1320215 0.1535165185
dblp_acyclic_215_06 1.3094225000000002 1.6714971475
dblp_acyclic_215_07 0.267613 0.3304771345
dblp_acyclic_215_08 2.1495 0.664185232
dblp_acyclic_215_09 0.950848 0.6948320735
dblp_acyclic_215_10 0.5070905 0.7274225670000001
dblp_acyclic_215_11 2.7478285 2.0285380550000003
dblp_acyclic_215_12 0.2436654999999999 0.1835205019999999
dblp_acyclic_215_13 0.0844725 0.0859783895
dblp_acyclic_215_14 1.1810169999999998 0.6399985369999999
dblp_acyclic_215_15 0.9051515 0.5930425880000001
dblp_acyclic_215_16 0.43421 0.6845988430000001
dblp_acyclic_215_17 0.173269 0.1709861395
dblp_acyclic_215_18 0.125443 0.1298672125
dblp_acyclic_215_19 0.124483 0.1220298724999999
dblp_acyclic_216_05 1.4143115000000002 1.851921266
dblp_acyclic_216_06 3.71296 1.8206644985
dblp_acyclic_216_10 2.967715 4.928458581999999
dblp_acyclic_216_11 6.5685275 2.9403108365
dblp_acyclic_216_16 0.6876614999999999 0.8188849300000001
dblp_acyclic_216_17 0.6651134999999999 1.8437764915
dblp_acyclic_216_19 2.4804845 3.4603598194999994
dblp_acyclic_217_01 0.170732 0.1502432174999999
dblp_acyclic_217_02 1.2226835 0.4948563134999998
dblp_acyclic_217_05 0.8754275 0.8264105719999999
dblp_acyclic_217_08 2.5833575 4.067730602499999
dblp_acyclic_217_09 0.4203909999999999 0.304109053
dblp_acyclic_217_10 0.1473715 0.1257331135
dblp_acyclic_217_11 0.3262819999999999 0.2811932094999999
dblp_acyclic_217_15 0.0811795 0.0720271244999999
dblp_acyclic_218_05 3.7087655 1.124717456
dblp_acyclic_218_14 11.834387 4.9404274565
dblp_acyclic_218_18 0.201663 0.23536428
dblp_acyclic_218_19 1.93854 4.909687317
epinions_acyclic_202_05 1.087592 1.3495737715
epinions_acyclic_203_00 0.0452835 0.0312406705
epinions_acyclic_203_01 0.0416425 0.0373059015
epinions_acyclic_203_02 0.0622665 0.0602812985
epinions_acyclic_203_03 0.392566 0.0311215664999999
epinions_acyclic_203_04 0.1303139999999999 0.0982057745
epinions_acyclic_203_05 0.1604285 0.0367189915
epinions_acyclic_203_06 0.309659 0.095289715
epinions_acyclic_203_07 0.137542 0.0954053635
epinions_acyclic_203_08 0.112287 0.0446191965
epinions_acyclic_203_09 0.1864065 0.0723262604999999
epinions_acyclic_203_10 0.16951 0.0297644535
epinions_acyclic_203_11 0.05877 0.034570177
epinions_acyclic_203_12 0.0555215 0.0523053285
epinions_acyclic_203_13 0.1495355 0.027396623
epinions_acyclic_203_14 0.2100949999999999 0.0558020409999999
epinions_acyclic_203_15 0.1025475 0.0584373995
epinions_acyclic_203_16 0.054143 0.0567114555
epinions_acyclic_203_17 0.4692405 0.078286015
epinions_acyclic_203_18 0.060133 0.0845641705
epinions_acyclic_203_19 0.0866235 0.053828985
epinions_acyclic_204_00 0.0150949999999999 0.0183031379999999
epinions_acyclic_204_01 0.107637 0.022624461
epinions_acyclic_204_02 0.0524015 0.0150908335
epinions_acyclic_204_03 0.079114 0.0164298794999999
epinions_acyclic_204_04 0.071455 0.020677805
epinions_acyclic_204_05 0.0714515 0.0171178925
epinions_acyclic_204_06 0.1829625 0.0133917775
epinions_acyclic_204_07 0.0963415 0.0201215595
epinions_acyclic_204_08 0.057283 0.0174891054999999
epinions_acyclic_204_09 0.017076 0.0209778265
epinions_acyclic_204_10 0.0141795 0.022677073
epinions_acyclic_204_11 0.056947 0.015379387
epinions_acyclic_204_12 0.0161375 0.0211064294999999
epinions_acyclic_204_13 0.072115 0.0163516079999999
epinions_acyclic_204_14 0.233315 0.0231965475
epinions_acyclic_204_15 0.0149544999999999 0.0163743035
epinions_acyclic_204_16 0.013554 0.015771146
epinions_acyclic_204_17 0.0662244999999999 0.0149280244999999
epinions_acyclic_204_18 0.0834814999999999 0.0159324785
epinions_acyclic_204_19 0.0914325 0.021867951
epinions_acyclic_205_00 0.0309079999999999 0.0095147115
epinions_acyclic_205_01 0.033117 0.0098495715
epinions_acyclic_205_02 0.025821 0.0092111965
epinions_acyclic_205_03 0.032329 0.010201962
epinions_acyclic_205_04 0.029274 0.010023169
epinions_acyclic_205_05 0.034222 0.0101805254999999
epinions_acyclic_205_06 0.0280899999999999 0.0097147574999999
epinions_acyclic_205_07 0.0296475 0.009861542
epinions_acyclic_205_08 0.0249719999999999 0.010592212
epinions_acyclic_205_09 0.0260815 0.0102405499999999
epinions_acyclic_205_10 0.035241 0.009755357
epinions_acyclic_205_11 0.033107 0.0093223189999999
epinions_acyclic_205_12 0.0312505 0.0110801215
epinions_acyclic_205_13 0.029939 0.0093817815
epinions_acyclic_205_14 0.0267665 0.0088470595
epinions_acyclic_205_15 0.0269855 0.0100562739999999
epinions_acyclic_205_16 0.0286895 0.010879547
epinions_acyclic_205_17 0.0331739999999999 0.0098227905
epinions_acyclic_205_18 0.0381119999999999 0.0103667565
epinions_acyclic_205_19 0.0387305 0.009507562
epinions_acyclic_208_00 0.5563675 0.7782781570000001
epinions_acyclic_208_02 0.5551635 0.8008134115
epinions_acyclic_208_03 0.946884 1.032514315
epinions_acyclic_208_04 0.7348844999999999 1.095974367
epinions_acyclic_208_05 1.106888 0.6364619165000001
epinions_acyclic_208_06 0.6071575 0.7378815705
epinions_acyclic_208_09 0.5119595000000001 0.7852394360000001
epinions_acyclic_208_10 0.410088 0.747256307
epinions_acyclic_208_11 0.5454335 0.6085976034999999
epinions_acyclic_208_14 0.5987849999999999 0.7678747725
epinions_acyclic_208_15 0.8012029999999999 1.2621160725
epinions_acyclic_208_16 0.6576609999999999 0.8036117024999999
epinions_acyclic_208_17 0.5231859999999999 0.6909606385
epinions_acyclic_208_18 0.7488254999999999 0.7904653240000002
epinions_acyclic_209_00 0.268571 0.4273435064999999
epinions_acyclic_209_01 0.1560615 0.3272343305
epinions_acyclic_209_02 0.2910929999999999 0.2085572825
epinions_acyclic_209_03 0.344194 0.3719244395
epinions_acyclic_209_04 0.3978505 0.4625562115
epinions_acyclic_209_05 0.479286 0.4936019255
epinions_acyclic_209_06 0.238139 0.4630141654999999
epinions_acyclic_209_07 0.7439535000000002 0.3092160465
epinions_acyclic_209_08 0.278875 0.3566525819999999
epinions_acyclic_209_09 0.5115529999999999 0.351138784
epinions_acyclic_209_10 0.345451 0.3414662765
epinions_acyclic_209_11 0.4130844999999999 0.3187991
epinions_acyclic_209_12 0.477417 0.448969335
epinions_acyclic_209_13 0.159017 0.2257769315
epinions_acyclic_209_14 0.3512515 0.494512185
epinions_acyclic_209_15 0.3370365 0.3250398339999999
epinions_acyclic_209_16 0.223982 0.3515515275
epinions_acyclic_209_17 0.2609059999999999 0.4849213505
epinions_acyclic_209_18 0.347446 0.336547938
epinions_acyclic_209_19 0.318781 0.5343796555
epinions_acyclic_210_00 0.060223 0.0575388654999999
epinions_acyclic_210_01 0.152353 0.0583087194999999
epinions_acyclic_210_02 0.0766745 0.0511701314999999
epinions_acyclic_210_03 0.137448 0.0512302859999999
epinions_acyclic_210_04 0.107266 0.0549829309999999
epinions_acyclic_210_05 0.0627935 0.063446698
epinions_acyclic_210_06 0.0711185 0.056611378
epinions_acyclic_210_07 0.116721 0.051309186
epinions_acyclic_210_08 0.0534455 0.063134176
epinions_acyclic_210_09 0.1398729999999999 0.0670892275
epinions_acyclic_210_10 0.130569 0.060522495
epinions_acyclic_210_11 0.055976 0.0511596224999999
epinions_acyclic_210_12 0.1629014999999999 0.054497369
epinions_acyclic_210_13 0.0576629999999999 0.054057328
epinions_acyclic_210_14 0.0752135 0.059489401
epinions_acyclic_210_15 0.0670465 0.0552984665
epinions_acyclic_210_16 0.062634 0.058346691
epinions_acyclic_210_17 0.0543795 0.0557428895
epinions_acyclic_210_18 0.133837 0.051652597
epinions_acyclic_210_19 0.057453 0.06298738
epinions_acyclic_211_00 0.0502705 0.0362798605
epinions_acyclic_211_01 0.0351675 0.0347403955
epinions_acyclic_211_02 0.03808 0.0339176355
epinions_acyclic_211_03 0.0752155 0.0330642954999999
epinions_acyclic_211_04 0.086182 0.0384316134999999
epinions_acyclic_211_05 0.036695 0.0361279634999999
epinions_acyclic_211_06 0.0343245 0.032429841
epinions_acyclic_211_07 0.1040445 0.0349678695
epinions_acyclic_211_08 0.0779604999999999 0.0350122135
epinions_acyclic_211_09 0.0813224999999999 0.0347150985
epinions_acyclic_211_10 0.0479135 0.037519495
epinions_acyclic_211_11 0.053078 0.0364196865
epinions_acyclic_211_12 0.08344 0.0364143635
epinions_acyclic_211_13 0.0832564999999999 0.035940708
epinions_acyclic_211_14 0.0892549999999999 0.0373605095
epinions_acyclic_211_15 0.0816925 0.0374679585
epinions_acyclic_211_16 0.0406165 0.0322750865
epinions_acyclic_211_17 0.0429159999999999 0.039433168
epinions_acyclic_211_18 0.0372905 0.0342764675
epinions_acyclic_211_19 0.0354895 0.032741637
epinions_acyclic_215_00 0.6969365 1.495116428
epinions_acyclic_215_01 0.991415 1.526189133
epinions_acyclic_215_03 1.4067315 1.7450235795000002
epinions_acyclic_215_04 1.1463605 1.6743287809999998
epinions_acyclic_215_06 0.8545615 1.2732658165
epinions_acyclic_215_07 1.0475535 1.6284391509999998
epinions_acyclic_215_08 1.3419429999999997 1.5632771125
epinions_acyclic_215_11 0.7454159999999999 1.4166435575
epinions_acyclic_215_13 0.9458135 1.3331200625
epinions_acyclic_215_14 0.6532195000000001 1.0917908305
epinions_acyclic_215_15 0.9656035 1.3875955124999997
epinions_acyclic_215_17 0.7958685 1.6714189345
epinions_acyclic_215_19 1.0091315 1.4845904775
epinions_acyclic_216_09 0.8147035 1.7866413635
epinions_acyclic_216_15 11.97478 1.6326976445
epinions_acyclic_217_00 0.98954 0.3966263575
epinions_acyclic_217_01 0.3111199999999999 0.2414405485
epinions_acyclic_217_02 0.853977 0.274403941
epinions_acyclic_217_03 0.2818515 0.243490793
epinions_acyclic_217_04 1.604418 0.315086972
epinions_acyclic_217_05 0.302186 0.2823670299999999
epinions_acyclic_217_06 2.462516 0.3053082230000001
epinions_acyclic_217_07 0.7064330000000001 0.2761975445
epinions_acyclic_217_08 0.3311635 0.2736930569999999
epinions_acyclic_217_09 0.3513635 0.264967438
epinions_acyclic_217_10 2.3093685 0.4069252339999999
epinions_acyclic_217_11 0.1684045 0.2898892449999999
epinions_acyclic_217_12 0.819072 0.2786853105
epinions_acyclic_217_13 0.6850329999999999 0.2415468764999999
epinions_acyclic_217_14 0.2379795 0.246342186
epinions_acyclic_217_15 0.7989645 0.3183609665
epinions_acyclic_217_16 0.3644795 0.379788743
epinions_acyclic_217_17 3.2041315 0.302657056
epinions_acyclic_217_18 0.791832 0.2748458670000001
epinions_acyclic_217_19 0.1557359999999999 0.2901880625
epinions_acyclic_218_00 0.069219 0.0646261665
epinions_acyclic_218_01 0.081802 0.071898077
epinions_acyclic_218_02 0.2240865 0.0820313915
epinions_acyclic_218_03 0.079719 0.0807012075
epinions_acyclic_218_04 0.202645 0.077951321
epinions_acyclic_218_05 0.1747645 0.067535358
epinions_acyclic_218_06 0.0639965 0.072521779
epinions_acyclic_218_07 0.072562 0.0710932954999999
epinions_acyclic_218_08 0.063598 0.0670474084999999
epinions_acyclic_218_09 0.2100619999999999 0.0680034825
epinions_acyclic_218_10 0.0834775 0.074754182
epinions_acyclic_218_11 0.246012 0.0871373164999999
epinions_acyclic_218_12 0.0807099999999999 0.0734519625
epinions_acyclic_218_13 0.082044 0.0768722005
epinions_acyclic_218_14 0.203669 0.074196603
epinions_acyclic_218_15 0.225267 0.068068486
epinions_acyclic_218_16 0.0903595 0.087263199
epinions_acyclic_218_17 0.157473 0.0721147445
epinions_acyclic_218_18 0.19139 0.073543991
epinions_acyclic_218_19 0.151458 0.072811067
hetio_acyclic_205_14 0.1720249999999999 0.120602332
hetio_acyclic_221_03 4.5011815 1.7823804215
hetio_acyclic_222_08 1.1008345 0.3062479740000001
hetio_acyclic_226_11 7.950761000000001 1.824491579
job_acyclic_101_00 1.682584 1.437996348
job_acyclic_101_01 0.347271 0.3446363625
job_acyclic_101_02 0.5861625 0.5724492935000001
job_acyclic_101_03 0.4214955 0.38123712
job_acyclic_101_04 0.1672615 0.1634410265
job_acyclic_101_05 0.7542695 0.70818706
job_acyclic_101_06 0.1524809999999999 0.1377122289999999
job_acyclic_101_07 0.1969695 0.161808203
job_acyclic_101_08 0.159313 0.1541986384999999
job_acyclic_101_09 0.4270905 0.4498051380000001
job_acyclic_101_10 0.2353115 0.226488472
job_acyclic_101_11 0.487253 0.4217140259999999
job_acyclic_101_12 0.2749055 0.2347428025
job_acyclic_101_13 0.0915045 0.0451171094999999
job_acyclic_101_14 0.085563 0.0417771495
job_acyclic_101_15 0.1725125 0.1011987889999999
job_acyclic_101_16 0.18669 0.104272734
job_acyclic_101_17 0.168729 0.1225393975
job_acyclic_101_18 0.087703 0.0413310385
job_acyclic_101_19 0.162341 0.130811934
job_acyclic_101_20 0.0826985 0.0378728065
job_acyclic_101_21 1.1261565 1.0989309115
job_acyclic_102_00 0.1108524999999999 0.1101231575
job_acyclic_102_01 0.1382644999999999 0.1498848589999999
job_acyclic_102_03 0.0678295 0.052584414
job_acyclic_102_04 0.0725635 0.0498016705
job_acyclic_102_05 0.083376 0.0434142345
job_acyclic_102_07 0.08369 0.0550252859999999
job_acyclic_102_08 0.0594775 0.030772212
job_acyclic_102_10 0.604597 0.1875571299999999
job_acyclic_102_11 0.1459965 0.0622365235
job_acyclic_102_12 2.46884 0.3444993845
job_acyclic_102_13 0.1330644999999999 0.0665028509999999
job_acyclic_102_14 0.235711 0.1012571234999999
job_acyclic_102_15 0.1837125 0.0407732984999999
job_acyclic_102_16 0.0380859999999999 0.0294320215
job_acyclic_102_17 0.320675 0.117362681
job_acyclic_102_18 0.118309 0.0518960015
job_acyclic_102_19 0.099842 0.053610286
job_acyclic_102_20 0.1157355 0.0584893564999999
job_acyclic_102_21 0.092085 0.053488407
job_acyclic_102_22 0.1175255 0.058651933
job_acyclic_102_23 1.5345235000000002 0.5440278545
job_acyclic_102_24 0.042977 0.029021868
job_acyclic_102_25 0.1118245 0.0475683399999999
job_acyclic_102_26 0.1088225 0.0476520374999999
job_acyclic_102_27 0.068742 0.0400860169999999
job_acyclic_102_28 0.0536735 0.034605933
job_acyclic_102_29 0.0594055 0.0337169715
job_acyclic_102_30 0.055296 0.034762755
job_acyclic_102_31 0.4163945 0.1097388315
job_acyclic_102_32 0.0438805 0.0258833565
job_acyclic_102_33 1.0531830000000002 0.1668936965
job_acyclic_102_34 0.0823245 0.039424859
job_acyclic_102_35 0.644793 0.188324642
job_acyclic_102_36 0.405437 0.099926144
job_acyclic_102_37 0.0436355 0.0292112909999999
job_acyclic_102_38 0.074813 0.0360584795
job_acyclic_102_39 0.084616 0.036421531
job_acyclic_102_40 1.074464 0.1647752145
job_acyclic_102_41 0.1091775 0.0488271604999999
job_acyclic_102_42 0.6475975 0.1828307795
job_acyclic_102_43 0.0436215 0.0293930549999999
job_acyclic_102_44 0.089246 0.0407107915
job_acyclic_102_45 0.118115 0.059089612
job_acyclic_102_46 0.058182 0.030914318
job_acyclic_102_47 0.4469054999999999 0.1072242459999999
job_acyclic_102_48 0.0451455 0.029433446
job_acyclic_102_49 0.122989 0.058564915
job_acyclic_102_50 0.1134275 0.0474032315
job_acyclic_102_51 0.448216 0.108907505
job_acyclic_102_52 0.0448645 0.0280538195
job_acyclic_102_53 0.6419159999999999 0.1877743125
job_acyclic_102_54 0.0195895 0.0220220465
job_acyclic_102_55 0.753474 0.1790293124999999
job_acyclic_102_56 1.131449 0.1649626655
job_acyclic_102_57 0.8110554999999999 0.1497147644999999
job_acyclic_102_58 0.409203 0.10041568
job_acyclic_102_59 0.414783 0.082673358
job_acyclic_102_60 0.108973 0.049419237
job_acyclic_102_61 0.0455715 0.0329968099999999
job_acyclic_102_62 0.1163734999999999 0.0479950014999999
job_acyclic_102_63 0.049553 0.0243689614999999
job_acyclic_102_64 0.085981 0.041111798
job_acyclic_102_65 0.4548025 0.1094143049999999
job_acyclic_102_66 0.0548075 0.0335079819999999
job_acyclic_102_67 0.0861659999999999 0.041782118
job_acyclic_102_68 0.0405355 0.0256624505
job_acyclic_102_69 0.032793 0.0246113844999999
job_acyclic_102_70 0.04804 0.024735578
job_acyclic_102_71 0.1123929999999999 0.0288439724999999
job_acyclic_102_73 0.4064035 0.8564991615000002
job_acyclic_102_74 0.1684125 0.197625222
job_acyclic_102_75 3.904469 7.401918822000002
job_acyclic_102_76 0.1047635 0.093615004
job_acyclic_102_77 0.703119 0.3676430440000001
job_acyclic_102_78 0.464543 0.798336033
job_acyclic_102_79 2.0617125 6.185209641
job_acyclic_102_80 0.1243975 0.1104547825
job_acyclic_102_81 0.298618 0.5173613485
job_acyclic_102_82 0.1639065 0.1826010255
job_acyclic_102_83 0.2148445 0.301426612
job_acyclic_102_84 0.0919555 0.0614733424999999
job_acyclic_102_85 0.4538235 0.8387900840000001
job_acyclic_102_86 0.294165 0.42693239
job_acyclic_102_87 1.673562 1.1260069055
job_acyclic_102_91 0.354575 0.3290932785
job_acyclic_102_92 0.6886025 0.5923881765000001
job_acyclic_102_93 3.2554925 2.2118910615
job_acyclic_102_94 0.0801915 0.060139347
job_acyclic_102_95 0.0501309999999999 0.039706023
job_acyclic_103_00 0.1366615 0.0525801344999999
job_acyclic_103_01 0.1612085 0.0608313745
job_acyclic_103_02 0.0373395 0.024163253
job_acyclic_103_03 0.049794 0.0262232465
job_acyclic_103_04 0.1122114999999999 0.0250015994999999
job_acyclic_103_05 0.0804135 0.0360095975
job_acyclic_103_06 0.1610995 0.060542914
job_acyclic_103_07 0.112736 0.0253657369999999
job_acyclic_103_08 0.112657 0.0246057414999999
job_acyclic_103_09 0.0647465 0.020627247
job_acyclic_103_10 0.1124515 0.02529964
job_acyclic_103_11 0.107381 0.0238454359999999
job_acyclic_103_12 0.0538715 0.0496128755
job_acyclic_103_13 0.0409905 0.0101334135
job_acyclic_103_14 0.1114294999999999 0.022293735
job_acyclic_103_15 0.190507 0.2961725109999999
job_acyclic_103_16 0.053522 0.0616270734999999
job_acyclic_103_17 0.033876 0.0227086409999999
job_acyclic_103_18 0.0152055 0.009734091
job_acyclic_103_19 0.029931 0.0172664785
job_acyclic_103_20 0.011509 0.01179066
job_acyclic_103_21 0.0263944999999999 0.0124397125
job_acyclic_103_22 0.365107 0.0414739524999999
job_acyclic_103_23 0.1827715 0.0224206519999999
job_acyclic_103_24 6.5226015 1.2732996025000003
job_acyclic_103_25 0.0102025 0.00696909
job_acyclic_103_26 0.105688 0.009102822
job_acyclic_103_27 0.023708 0.006053649
job_acyclic_103_28 0.2403905 0.070289324
job_acyclic_103_29 0.024241 0.006115421
job_acyclic_103_30 1.208136 0.9844753664999998
job_acyclic_103_31 0.183871 0.145067411
job_acyclic_103_32 0.1504745 0.0708350485
job_acyclic_103_33 0.1040369999999999 0.08678701
job_acyclic_103_34 0.0258014999999999 0.015205339
job_acyclic_103_35 0.0226929999999999 0.0062844999999999
job_acyclic_103_36 0.0239125 0.007186935
job_acyclic_103_37 0.0241435 0.0072962369999999
job_acyclic_103_38 0.137615 0.0767275784999999
job_acyclic_103_39 0.016861 0.0126539569999999
job_acyclic_103_40 0.0564965 0.0269200999999999
job_acyclic_103_41 0.7969455 0.287671266
job_acyclic_103_42 0.0877585 0.030273292
job_acyclic_103_43 0.0588475 0.0330135244999999
job_acyclic_103_44 0.090168 0.0382076239999999
job_acyclic_103_45 0.007755 0.0075403755
job_acyclic_103_46 0.5244875 0.1024690664999999
job_acyclic_103_47 0.0279785 0.0239181489999999
job_acyclic_103_48 0.175513 0.057421006
job_acyclic_103_49 0.282155 0.094849512
job_acyclic_103_50 0.053383 0.0327641235
job_acyclic_103_51 0.0170015 0.014090226
job_acyclic_103_52 0.048848 0.034720761
job_acyclic_103_53 3.984624 0.7304119739999999
job_acyclic_103_54 0.023337 0.016794548
job_acyclic_103_55 0.107274 0.0446175535
job_acyclic_103_56 0.1630889999999999 0.02907558
job_acyclic_103_57 0.5195755 0.1024208485
job_acyclic_103_59 0.0426325 0.02989895
job_acyclic_103_60 0.0249385 0.0152286529999999
job_acyclic_103_61 0.0175495 0.007927464
job_acyclic_103_62 0.304338 0.0662607495
job_acyclic_103_63 0.112784 0.0535146225
job_acyclic_103_64 0.0819845 0.0576586135
job_acyclic_103_65 0.070557 0.0383004489999999
job_acyclic_103_66 0.1030774999999999 0.036372852
job_acyclic_103_67 0.1296189999999999 0.0625421905
job_acyclic_103_68 0.6071025 0.1206429135
job_acyclic_103_69 0.012222 0.0082038624999999
job_acyclic_103_70 0.9069625 0.19745341
job_acyclic_103_71 0.3128664999999999 0.0382691715
job_acyclic_103_72 0.0306065 0.0155335829999999
job_acyclic_103_73 0.0105185 0.0076589645
job_acyclic_103_74 0.01055 0.0064003935
job_acyclic_103_75 0.1084515 0.038660105
job_acyclic_103_76 0.1024225 0.0613059214999999
job_acyclic_103_77 0.0727935 0.0392735955
job_acyclic_103_78 0.960915 0.1100989789999999
job_acyclic_103_79 0.01259 0.008392477
job_acyclic_103_80 0.0786554999999999 0.055047364
job_acyclic_103_81 0.091275 0.035264926
job_acyclic_103_82 0.2149915 0.0380595584999999
job_acyclic_103_83 0.3091365 0.0623391059999999
job_acyclic_103_84 0.1038449999999999 0.063435461
job_acyclic_103_85 0.0155475 0.020361471
job_acyclic_103_86 0.2006514999999999 0.0389847695
job_acyclic_103_87 0.48039 0.041469992
job_acyclic_103_88 0.0561585 0.0316042775
job_acyclic_103_89 0.4585665 0.0395860384999999
job_acyclic_103_90 0.0074944999999999 0.0055962725
job_acyclic_103_91 0.1261769999999999 0.0281980535
job_acyclic_103_92 0.5879985 0.0624598679999999
job_acyclic_103_93 0.0422195 0.0183952545
job_acyclic_103_94 0.078826 0.021788705
job_acyclic_103_95 0.043032 0.016471157
job_acyclic_103_96 0.059319 0.0276075955
job_acyclic_103_97 0.055925 0.027524178
job_acyclic_103_98 0.031777 0.017852105
job_acyclic_103_99 0.1245525 0.0337483585
job_acyclic_104_01 1.09327 2.067475438
job_acyclic_104_03 5.1451095 4.808903655999999
job_acyclic_104_06 0.3000199999999999 0.389461697
job_acyclic_104_07 0.4925075 0.6692624910000001
job_acyclic_104_08 0.2754525 0.407797812
job_acyclic_104_09 0.4689525 0.9315352935
job_acyclic_104_12 0.4696275 0.8448755659999999
job_acyclic_104_13 0.9522395 1.5051499715
job_acyclic_104_14 0.1669485 0.1841578425
job_acyclic_104_15 0.2643775 0.3954458565
job_acyclic_104_16 0.23662 0.3070898395000001
job_acyclic_104_17 0.429743 0.6753696360000001
job_acyclic_104_18 0.2899755 0.3329728105
job_acyclic_104_19 0.165671 0.1927984679999999
job_acyclic_104_20 0.43926 0.744137771
job_acyclic_104_21 0.2727615 0.4082571905
job_acyclic_105_00 0.682293 0.3160308845
job_acyclic_105_03 0.13774 0.1452841495
job_acyclic_105_04 0.7213395 0.508188132
job_acyclic_105_05 0.248707 0.141732862
job_acyclic_105_06 0.4144209999999999 0.233922764
job_acyclic_105_07 0.312326 0.256286576
job_acyclic_105_08 0.0870945 0.0582557705
job_acyclic_105_09 0.0863974999999999 0.066500116
job_acyclic_105_10 0.4430659999999999 0.323779799
job_acyclic_105_12 0.1054805 0.075945325
job_acyclic_105_13 0.0882425 0.0595631839999999
job_acyclic_105_14 2.4732585 1.6981224655000002
job_acyclic_105_15 0.0932824999999999 0.0630017985
job_acyclic_105_16 0.119937 0.1251021644999999
job_acyclic_105_17 4.143413 0.467303766
job_acyclic_105_18 0.2162799999999999 0.1538448249999999
job_acyclic_105_19 0.3652305 0.342516415
job_acyclic_105_20 0.715382 0.0654480405
job_acyclic_105_21 1.401451 0.5651428365
job_acyclic_105_23 0.3708845 0.292700847
job_acyclic_105_25 0.1087325 0.0792508775
job_acyclic_105_26 0.352642 0.1897595225
job_acyclic_105_27 0.1853904999999999 0.1293118934999999
job_acyclic_105_29 0.8325525 0.0901959524999999
job_acyclic_105_31 0.0923775 0.067948473
job_acyclic_105_32 0.06303 0.0416905965
job_acyclic_105_35 0.491027 0.18086345
job_acyclic_105_36 0.0544469999999999 0.0313233629999999
job_acyclic_105_37 0.5882475 0.189802596
job_acyclic_105_41 0.0735105 0.0400595074999999
job_acyclic_105_42 0.2227805 0.084252251
job_acyclic_105_43 0.3106485 0.0547843815
job_acyclic_105_44 0.1672475 0.0570643175
job_acyclic_105_45 0.1845419999999999 0.0666258925
job_acyclic_105_46 1.3204255 0.2034686869999999
job_acyclic_105_47 0.1227395 0.0630105565
job_acyclic_105_49 0.305883 0.0941650255
job_acyclic_105_50 0.0426084999999999 0.0251724029999999
job_acyclic_105_52 2.1379065 0.3637074835
job_acyclic_105_53 2.19319 0.2663623174999999
job_acyclic_105_54 0.060318 0.03758822
job_acyclic_105_55 0.288825 0.119699035
job_acyclic_105_56 0.052315 0.0259811855
job_acyclic_105_58 0.058854 0.027795685
job_acyclic_105_59 0.087095 0.0400809045
job_acyclic_105_61 0.482257 0.058713544
job_acyclic_105_62 0.4073715 0.080488311
job_acyclic_105_63 4.287393 0.4736847495
job_acyclic_105_64 0.454194 0.087028181
job_acyclic_105_65 0.068116 0.027690761
job_acyclic_105_66 0.1662044999999999 0.045242102
job_acyclic_105_67 5.165628 0.540849456
job_acyclic_105_68 5.6952465000000005 0.5106513850000001
job_acyclic_105_69 0.7321165000000001 0.0727241985
job_acyclic_105_70 5.877177 0.5675900054999999
job_acyclic_105_71 0.2095555 0.0411414399999999
job_acyclic_105_72 5.9248205 0.562094194
job_acyclic_105_73 0.3880365 0.0454258335
job_acyclic_105_74 0.1245894999999999 0.0343316905
job_acyclic_105_75 0.1239245 0.0351916199999999
job_acyclic_105_76 0.4564415 0.613072711
job_acyclic_105_77 1.576896 1.448458485
job_acyclic_105_78 0.6241935000000001 0.4186441765
job_acyclic_105_79 0.3311825 0.0975425965
job_acyclic_105_81 1.548352 1.851020633
job_acyclic_105_83 2.75645 0.5290075654999999
job_acyclic_105_86 0.0902735 0.0411488155
job_acyclic_105_87 0.3759895 0.1048590589999999
job_acyclic_105_88 1.4536625 0.2413817765
job_acyclic_105_89 1.0160195 0.105888069
job_acyclic_105_90 4.109729499999999 0.2677361574999999
job_acyclic_105_91 0.258376 0.0520505344999999
job_acyclic_105_94 3.5072035 3.3029182315
job_acyclic_105_95 1.092733 1.0376875879999998
job_acyclic_105_96 0.197186 0.1911596679999999
job_acyclic_105_97 0.715529 0.0629313195
job_acyclic_105_99 2.0037705 1.7636421854999995
job_acyclic_106_00 0.0771745 0.0255825429999999
job_acyclic_106_01 0.0753145 0.0354422805
job_acyclic_106_02 0.0279075 0.029495132
job_acyclic_106_03 0.0448885 0.0227035265
job_acyclic_106_04 0.043737 0.024040066
job_acyclic_106_05 0.031437 0.0130005389999999
job_acyclic_107_08 0.4168075 0.4568925055000001
job_acyclic_107_13 0.267838 0.193055536
job_acyclic_107_15 0.456339 0.3701143134999999
job_acyclic_107_16 0.4550525 0.450465648
job_acyclic_107_17 0.8735094999999999 1.1414029869999998
job_acyclic_107_18 0.5005375000000001 0.629278163
job_acyclic_107_19 1.1378400000000002 1.645288134
job_acyclic_107_20 0.248415 0.188939225
job_acyclic_107_21 0.4777265 0.3879742415
job_acyclic_108_00 6.0638950000000005 4.258001614
job_acyclic_108_01 2.220266 1.3745531640000004
job_acyclic_108_02 1.044965 1.5852489399999998
job_acyclic_108_03 1.189113 0.9942412195000002
job_acyclic_108_04 0.600688 0.685320801
job_acyclic_108_05 0.2422495 0.1937424975
job_acyclic_108_06 0.2763989999999999 0.2879470564999999
job_acyclic_108_07 1.168349 0.7203863705
job_acyclic_108_08 0.1793835 0.1276294605
job_acyclic_108_09 0.6498435 0.3547179304999999
job_acyclic_108_10 0.277031 0.15547517
job_acyclic_108_11 0.5035769999999999 0.4557704975
job_acyclic_108_12 0.118379 0.0659771474999999
job_acyclic_108_13 0.7861914999999999 0.4805935535
job_acyclic_108_14 7.545106 4.072626508999999
job_acyclic_108_15 0.480574 0.5553724944999999
job_acyclic_108_16 0.1629649999999999 0.090254187
job_acyclic_108_17 0.3948455 0.213785535
job_acyclic_108_18 0.804566 1.2951774269999998
job_acyclic_108_19 0.991183 0.6825547769999999
job_acyclic_108_20 0.380203 0.329552049
job_acyclic_108_21 0.6820029999999999 0.733962432
job_acyclic_108_22 0.287557 0.209010796
job_acyclic_108_23 0.0648275 0.0412536794999999
job_acyclic_108_24 0.195546 0.144082229
job_acyclic_108_26 1.2180375 0.275524403
job_acyclic_108_27 0.1887605 0.078455641
job_acyclic_108_28 0.241065 0.144453027
job_acyclic_108_29 0.4811765 0.5598237865
job_acyclic_108_30 0.325118 0.304062033
job_acyclic_108_31 0.158226 0.1206667329999999
job_acyclic_108_32 0.1633285 0.0851220325
job_acyclic_108_33 1.335205 0.6639866045
job_acyclic_108_34 0.2557565 0.1962760754999999
job_acyclic_108_35 5.7124325 0.9855148030000004
job_acyclic_108_36 0.313914 0.237102064
job_acyclic_108_37 0.1739405 0.079731501
job_acyclic_108_38 0.2868995 0.0898525155
job_acyclic_108_39 0.315117 0.2363853199999999
job_acyclic_108_40 0.315946 0.188302801
job_acyclic_108_41 0.0841875 0.046993353
job_acyclic_108_42 0.287508 0.261589691
job_acyclic_108_43 0.183333 0.0811908265
job_acyclic_108_44 1.4529549999999998 0.4829673839999999
job_acyclic_108_45 1.3233354999999998 0.889176577
job_acyclic_108_46 0.117976 0.086030082
job_acyclic_108_47 0.2457845 0.2276866074999999
job_acyclic_108_48 0.1683875 0.131019589
job_acyclic_108_49 0.621189 0.5176677980000001
job_acyclic_108_50 0.094568 0.0646902965
job_acyclic_108_51 0.1598645 0.0793543415
job_acyclic_108_52 0.3028515 0.1709329205
job_acyclic_108_54 0.026479 0.020896855
job_acyclic_108_55 3.293534 0.5426656235000001
job_acyclic_108_56 0.2183685 0.0929622434999999
job_acyclic_108_57 0.0322454999999999 0.02112005
job_acyclic_108_58 0.130576 0.0616175184999999
job_acyclic_108_59 0.303076 0.092125505
job_acyclic_108_60 1.663363 0.7790437499999999
job_acyclic_108_62 0.0543005 0.036433407
job_acyclic_108_63 0.024689 0.016645811
job_acyclic_108_64 0.026184 0.0183919385
job_acyclic_108_65 0.1838385 0.1363876025
job_acyclic_108_66 2.7231275 1.0603697025
job_acyclic_108_67 4.7141815000000005 0.7648956035000001
job_acyclic_108_68 0.3202855 0.1977835025
job_acyclic_108_69 7.069595 1.7150576815
job_acyclic_108_70 0.0388995 0.0257635835
job_acyclic_108_71 0.2938465 0.0556279865
job_acyclic_108_72 0.7415484999999999 0.268339758
job_acyclic_108_73 0.0850839999999999 0.0455060725
job_acyclic_108_74 2.4064325 0.7032982265
job_acyclic_108_75 0.457834 0.2006048854999999
job_acyclic_108_76 0.575947 0.1330813685
job_acyclic_108_77 0.1040645 0.0498997675
job_acyclic_108_78 0.1068544999999999 0.0511085425
job_acyclic_108_79 0.5692925 0.1319489759999999
job_acyclic_108_80 0.831569 0.223113938
job_acyclic_108_81 0.107804 0.0508931519999999
job_acyclic_108_82 0.109125 0.05090799
job_acyclic_108_83 0.564541 0.1310529585
job_acyclic_108_84 0.8574389999999998 0.2255415065
job_acyclic_108_85 0.109507 0.0511948284999999
job_acyclic_108_86 0.1078214999999999 0.0518835904999999
job_acyclic_108_87 0.107983 0.051359821
job_acyclic_108_88 0.5415289999999999 0.130784139
job_acyclic_108_89 0.1854915 0.101255625
job_acyclic_108_90 0.111583 0.051196016
job_acyclic_108_91 0.2703535 0.0605490695
job_acyclic_108_92 0.328717 0.0724197789999999
job_acyclic_109_09 0.7843029999999999 0.4670468294999998
job_acyclic_109_11 0.7702995 0.6631209255
job_acyclic_109_15 1.3759405 1.3392242065
job_acyclic_109_22 0.6049105 0.5227823359999999
job_acyclic_109_25 2.9604254999999995 2.171880139
job_acyclic_109_28 1.5466825 2.1532104465
job_acyclic_109_36 1.1428555 1.673230522
job_acyclic_109_40 0.3012485 0.2609099944999999
job_acyclic_109_44 3.0812265 2.7548962030000004
job_acyclic_109_46 1.589867 0.8353335574999999
job_acyclic_109_50 0.4269005 0.4200310255
job_acyclic_109_52 1.8637835 1.1139201265
job_acyclic_109_53 1.8179755 1.3745480785
job_acyclic_109_56 0.807391 0.4463920319999999
job_acyclic_109_57 0.466411 0.5560258305
job_acyclic_109_58 0.367349 0.27309604
job_acyclic_109_61 1.1993174999999998 1.101476536
job_acyclic_109_62 0.7643555 0.7183027644999999
job_acyclic_109_63 1.819569 0.8357974724999999
job_acyclic_109_64 0.2993255 0.1523812675
job_acyclic_109_65 0.4745145 0.212488822
job_acyclic_109_66 0.818847 0.3293135124999999
job_acyclic_109_67 0.606592 0.2993926149999999
job_acyclic_109_69 0.521659 0.4017368365
job_acyclic_109_72 1.9215575 1.5422165054999997
job_acyclic_109_73 1.3154795 1.858750377
job_acyclic_109_75 0.4561035 0.5869864254999999
job_acyclic_109_77 2.8146280000000004 1.803837781
job_acyclic_109_81 2.344979 0.6915613865000001
job_acyclic_109_82 0.5783130000000001 0.29122664
job_acyclic_109_84 0.814388 0.0885367359999999
job_acyclic_109_85 1.08317 0.418781304
job_acyclic_109_86 2.9492205 1.2984630869999998
job_acyclic_109_87 2.533084 0.5270010295
job_acyclic_109_88 0.1051675 0.0330102019999999
job_acyclic_109_89 1.6016905 0.1215379324999999
job_acyclic_109_90 0.1592795 0.032206221
job_acyclic_109_95 3.3716645 3.24691718
job_acyclic_109_96 0.745491 0.701750108
job_acyclic_110_00 0.045779 0.015659411
job_acyclic_110_01 0.0510415 0.011025926
job_acyclic_110_02 0.0162254999999999 0.0091414615
job_acyclic_111_00 0.452974 0.3043720245
job_acyclic_111_13 1.434489 1.352506739
job_acyclic_111_15 2.825893 0.898720149
job_acyclic_111_19 2.3931745 3.062557584
job_acyclic_111_21 1.9915825000000005 4.854090849
job_acyclic_111_22 2.852216 5.379427241999999
job_acyclic_111_24 1.5420075 2.900641362
job_acyclic_111_26 2.6314815 2.881705814
job_acyclic_111_28 3.0462640000000003 7.152359637499999
job_acyclic_111_33 2.6817285 2.7641653425
job_acyclic_111_40 0.8207955 1.1853692495
job_acyclic_111_41 0.8011534999999999 0.889062448
job_acyclic_111_47 0.3365265 0.1101017669999999
watdiv_acyclic_201_00 0.0055195 0.0203119965
watdiv_acyclic_201_01 0.0016685 0.0029591
watdiv_acyclic_201_02 0.013623 0.0180826695
watdiv_acyclic_201_03 0.0154019999999999 0.0228421745
watdiv_acyclic_201_04 0.0072535 0.0265998764999999
watdiv_acyclic_201_05 0.0140519999999999 0.01806102
watdiv_acyclic_201_06 0.0380449999999999 0.0632941444999999
watdiv_acyclic_201_07 0.0130405 0.0177069459999999
watdiv_acyclic_201_08 0.0043785 0.008873068
watdiv_acyclic_201_09 0.011202 0.015135782
watdiv_acyclic_201_11 0.0031445 0.0057045389999999
watdiv_acyclic_201_12 0.013165 0.0190940095
watdiv_acyclic_201_13 0.0175204999999999 0.02220042
watdiv_acyclic_201_15 0.0153214999999999 0.0182339795
watdiv_acyclic_201_16 0.0162755 0.0235808329999999
watdiv_acyclic_201_17 0.0067634999999999 0.0206999799999999
watdiv_acyclic_201_18 0.006718 0.0206707864999999
watdiv_acyclic_201_19 0.0175435 0.0277788975
watdiv_acyclic_202_00 0.0017475 0.004764343
watdiv_acyclic_202_01 0.083893 0.055682235
watdiv_acyclic_202_02 0.006996 0.0140533
watdiv_acyclic_202_03 0.002623 0.004527936
watdiv_acyclic_202_04 0.0269015 0.0382421305
watdiv_acyclic_202_05 0.6490905 0.5953947645000001
watdiv_acyclic_202_06 0.071781 0.131299456
watdiv_acyclic_202_07 0.0054035 0.0041307044999999
watdiv_acyclic_202_08 0.0024045 0.0032119469999999
watdiv_acyclic_202_10 0.0233165 0.033431647
watdiv_acyclic_202_11 0.0009535 0.002148539
watdiv_acyclic_202_12 0.0021525 0.0027137184999999
watdiv_acyclic_202_13 0.002026 0.0033459019999999
watdiv_acyclic_202_14 0.163614 0.0604878004999999
watdiv_acyclic_202_15 0.0026055 0.0045097055
watdiv_acyclic_202_16 0.009942 0.016776183
watdiv_acyclic_202_17 0.0041875 0.009667324
watdiv_acyclic_202_18 0.051565 0.061987191
watdiv_acyclic_202_19 0.007614 0.025191817
watdiv_acyclic_203_00 0.128301 0.1896121245
watdiv_acyclic_203_01 0.001272 0.0031356509999999
watdiv_acyclic_203_02 0.0063975 0.0039978424999999
watdiv_acyclic_203_03 0.0813125 0.159757621
watdiv_acyclic_203_05 0.0023244999999999 0.0022878025
watdiv_acyclic_203_06 0.0107324999999999 0.0525346935
watdiv_acyclic_203_07 0.0415015 0.101500071
watdiv_acyclic_203_08 0.0241069999999999 0.016054853
watdiv_acyclic_203_09 0.0387345 0.0735586019999999
watdiv_acyclic_203_10 0.003298 0.002042423
watdiv_acyclic_203_11 0.028324 0.0296597454999999
watdiv_acyclic_203_13 0.0292155 0.0234913644999999
watdiv_acyclic_203_14 0.0054664999999999 0.005137189
watdiv_acyclic_203_15 0.0523135 0.107185819
watdiv_acyclic_203_17 0.0213524999999999 0.0432723324999999
watdiv_acyclic_203_18 0.222604 0.163931844
watdiv_acyclic_203_19 0.0066879999999999 0.0069493804999999
watdiv_acyclic_204_01 0.0160195 0.0143187235
watdiv_acyclic_204_02 0.2239939999999999 0.5561900664999999
watdiv_acyclic_204_03 0.027385 0.012176606
watdiv_acyclic_204_04 0.666947 1.199908791
watdiv_acyclic_204_05 0.014217 0.0138483865
watdiv_acyclic_204_06 0.0806715 0.145140022
watdiv_acyclic_204_07 0.016796 0.028483783
watdiv_acyclic_204_08 0.001857 0.0032069229999999
watdiv_acyclic_204_09 0.01453 0.015584047
watdiv_acyclic_204_10 0.1617424999999999 0.1525497305
watdiv_acyclic_204_11 0.2164045 0.233313604
watdiv_acyclic_204_12 0.0205555 0.0238183075
watdiv_acyclic_204_13 0.000915 0.0009168525
watdiv_acyclic_204_14 0.027514 0.0315415625
watdiv_acyclic_204_15 0.003392 0.004286572
watdiv_acyclic_204_16 0.2424649999999999 0.243668548
watdiv_acyclic_204_17 0.0398515 0.0793793675
watdiv_acyclic_204_18 0.0473485 0.0908095219999999
watdiv_acyclic_204_19 0.0154315 0.023311636
watdiv_acyclic_205_00 0.0537325 0.10636464
watdiv_acyclic_205_03 0.342842 0.364040933
watdiv_acyclic_205_04 0.0090295 0.0144430739999999
watdiv_acyclic_205_05 0.0069995 0.0077244124999999
watdiv_acyclic_205_07 0.3198415 0.6079958389999999
watdiv_acyclic_205_08 0.0020664999999999 0.0036402904999999
watdiv_acyclic_205_09 0.081941 0.0465711529999999
watdiv_acyclic_205_11 0.025148 0.0403794185
watdiv_acyclic_205_12 0.0151209999999999 0.023908104
watdiv_acyclic_205_13 0.0078515 0.0069476099999999
watdiv_acyclic_205_15 0.004757 0.0053692219999999
watdiv_acyclic_205_16 0.001672 0.0013391474999999
watdiv_acyclic_205_17 0.2406075 0.5031909554999999
watdiv_acyclic_205_18 0.029792 0.057285955
watdiv_acyclic_206_00 0.0025685 0.004953226
watdiv_acyclic_206_01 0.056074 0.0781072125
watdiv_acyclic_206_02 0.0225674999999999 0.0320166965
watdiv_acyclic_206_03 0.0007375 0.0020621845
watdiv_acyclic_206_04 0.1648144999999999 0.1730723465
watdiv_acyclic_206_05 0.002121 0.0052403499999999
watdiv_acyclic_206_06 0.020762 0.0293399255
watdiv_acyclic_206_07 0.0188699999999999 0.029219128
watdiv_acyclic_206_08 0.0160895 0.0203572055
watdiv_acyclic_206_09 0.0469774999999999 0.0590519975
watdiv_acyclic_206_10 0.0048485 0.0065023935
watdiv_acyclic_206_11 0.0006335 0.000629405
watdiv_acyclic_206_12 0.0361615 0.045297159
watdiv_acyclic_206_13 0.0139815 0.0206334095
watdiv_acyclic_206_14 0.023571 0.039087507
watdiv_acyclic_206_15 0.0021184999999999 0.005419477
watdiv_acyclic_206_16 0.2361345 0.318493775
watdiv_acyclic_206_17 0.0004804999999999 0.0008276985
watdiv_acyclic_206_18 0.0006705 0.0010826505
watdiv_acyclic_206_19 0.001369 0.003425249
watdiv_acyclic_207_00 0.0253055 0.0355073035
watdiv_acyclic_207_01 0.0005035 0.0012360929999999
watdiv_acyclic_207_02 0.0582805 0.0497376185
watdiv_acyclic_207_03 0.210167 0.4419781885
watdiv_acyclic_207_04 0.0152685 0.0227966059999999
watdiv_acyclic_207_05 0.0032505 0.0030986779999999
watdiv_acyclic_207_06 0.0334255 0.040918426
watdiv_acyclic_207_07 0.002309 0.0044292895
watdiv_acyclic_207_08 0.1130525 0.1321572035
watdiv_acyclic_207_09 0.014029 0.016754823
watdiv_acyclic_207_10 0.5239874999999999 0.473108147
watdiv_acyclic_207_11 0.0287364999999999 0.0421081175
watdiv_acyclic_207_12 0.1159285 0.1860285235
watdiv_acyclic_207_13 0.0143994999999999 0.0244062219999999
watdiv_acyclic_207_16 0.4490335 0.6796266385
watdiv_acyclic_207_17 0.249053 0.213065765
watdiv_acyclic_207_18 0.1316395 0.212771683
watdiv_acyclic_207_19 0.024747 0.0325455075
watdiv_acyclic_208_01 0.040534 0.082324136
watdiv_acyclic_208_02 0.0061725 0.007819145
watdiv_acyclic_208_03 0.0009505 0.002021327
watdiv_acyclic_208_04 0.042596 0.0299013515
watdiv_acyclic_208_05 0.183576 0.1867879305
watdiv_acyclic_208_06 0.0063855 0.0098877715
watdiv_acyclic_208_07 0.000647 0.0020197284999999
watdiv_acyclic_208_08 0.0016755 0.0034556959999999
watdiv_acyclic_208_09 0.09841 0.1283097465
watdiv_acyclic_208_10 0.0096205 0.0167423355
watdiv_acyclic_208_11 0.001749 0.0023696864999999
watdiv_acyclic_208_12 0.5740375 0.599217715
watdiv_acyclic_208_13 0.0240395 0.052441114
watdiv_acyclic_208_14 0.15538 0.233175741
watdiv_acyclic_208_15 0.0276285 0.0514050899999999
watdiv_acyclic_208_16 0.0144355 0.0140772655
watdiv_acyclic_208_17 0.0169964999999999 0.0207245739999999
watdiv_acyclic_208_18 0.4326899999999999 0.7356361885
watdiv_acyclic_208_19 0.0235525 0.0304323814999999
watdiv_acyclic_209_00 0.0239689999999999 0.0226223009999999
watdiv_acyclic_209_01 0.017617 0.0320142355
watdiv_acyclic_209_02 0.0073825 0.009399779
watdiv_acyclic_209_03 0.5631585 0.6669741959999999
watdiv_acyclic_209_05 0.3627215 0.3515414115
watdiv_acyclic_209_06 0.0797075 0.0510336415
watdiv_acyclic_209_07 0.0321265 0.022256586
watdiv_acyclic_209_08 0.005547 0.0037250904999999
watdiv_acyclic_209_09 0.127326 0.189266237
watdiv_acyclic_209_10 0.006136 0.0118956475
watdiv_acyclic_209_11 0.3577869999999999 0.3177290779999999
watdiv_acyclic_209_12 0.00312 0.0033434505
watdiv_acyclic_209_13 0.282265 0.4121403584999999
watdiv_acyclic_209_14 0.109967 0.1264803805
watdiv_acyclic_209_15 0.0874645 0.0943087919999999
watdiv_acyclic_209_16 0.0510705 0.1008628155
watdiv_acyclic_209_17 0.208501 0.2483292125
watdiv_acyclic_209_18 0.02877 0.0621370515
watdiv_acyclic_209_19 0.0235515 0.0074414714999999
watdiv_acyclic_210_01 0.1338155 0.3729954539999999
watdiv_acyclic_210_07 3.201993 15.297817687
watdiv_acyclic_210_11 0.236011 0.6281990194999999
watdiv_acyclic_210_15 0.8166224999999999 0.3032853395
watdiv_acyclic_210_18 0.005403 0.002924371
watdiv_acyclic_211_01 0.0014445 0.0014378785
watdiv_acyclic_211_04 0.072338 0.2800870985
watdiv_acyclic_211_05 0.2011909999999999 0.4000376674999999
watdiv_acyclic_211_06 0.284207 0.6489252094999999
watdiv_acyclic_211_07 0.1009694999999999 0.039762368
watdiv_acyclic_211_09 0.1334595 0.1550059329999999
watdiv_acyclic_211_10 0.003584 0.002076062
watdiv_acyclic_211_11 0.166876 0.2177606519999999
watdiv_acyclic_211_12 0.0315875 0.0372300805
watdiv_acyclic_211_14 0.1882809999999999 0.3958316414999999
watdiv_acyclic_211_15 0.018208 0.035962739
watdiv_acyclic_211_16 0.0327495 0.062278471
watdiv_acyclic_211_17 0.016727 0.0234124885
watdiv_acyclic_211_19 0.5157679999999999 0.622821166
watdiv_acyclic_212_00 0.003994 0.0025408534999999
watdiv_acyclic_212_01 0.1879935 0.0488966095
watdiv_acyclic_212_02 0.0223524999999999 0.009629367
watdiv_acyclic_212_03 0.0015329999999999 0.0018597014999999
watdiv_acyclic_212_04 1.8905365 1.1426194615000005
watdiv_acyclic_212_06 0.491083 1.0387924095
watdiv_acyclic_212_07 0.015448 0.0135661545
watdiv_acyclic_212_08 0.0042604999999999 0.0017408245
watdiv_acyclic_212_09 0.0825865 0.0151504944999999
watdiv_acyclic_212_10 0.263007 0.034196349
watdiv_acyclic_212_11 0.031146 0.014179467
watdiv_acyclic_212_12 0.001302 0.001406126
watdiv_acyclic_212_13 0.001035 0.00168184
watdiv_acyclic_212_14 0.9825505 0.6096173250000001
watdiv_acyclic_212_15 0.0044135 0.002572716
watdiv_acyclic_212_16 0.0056495 0.0028671065
watdiv_acyclic_212_17 0.4997865000000001 0.5917220820000001
watdiv_acyclic_212_18 0.003612 0.002474233
watdiv_acyclic_212_19 0.0009905 0.001256322
watdiv_acyclic_213_01 0.0738925 0.0975532619999999
watdiv_acyclic_213_02 0.0047585 0.017722415
watdiv_acyclic_213_03 0.01482 0.0193832279999999
watdiv_acyclic_213_04 0.0069009999999999 0.009010636
watdiv_acyclic_213_05 0.0660665 0.0809622175
watdiv_acyclic_213_06 0.0300959999999999 0.0406112254999999
watdiv_acyclic_213_08 0.3187575 0.238705727
watdiv_acyclic_213_09 0.0171554999999999 0.0200675765
watdiv_acyclic_213_10 0.0191265 0.0306197499999999
watdiv_acyclic_213_11 0.2649455 0.3440522924999999
watdiv_acyclic_213_12 0.015903 0.016609886
watdiv_acyclic_213_13 0.068481 0.089586881
watdiv_acyclic_213_14 0.3566554999999999 0.4676394690000001
watdiv_acyclic_213_15 0.016193 0.025524824
watdiv_acyclic_213_16 0.015957 0.018720415
watdiv_acyclic_213_17 0.004908 0.0040296815
watdiv_acyclic_213_18 0.1555299999999999 0.2743873305
watdiv_acyclic_213_19 0.028086 0.0412319625
watdiv_acyclic_214_00 0.0019505 0.0043596515
watdiv_acyclic_214_01 0.0354329999999999 0.0600388484999999
watdiv_acyclic_214_02 0.024 0.0307516419999999
watdiv_acyclic_214_03 0.0863795 0.0560419145
watdiv_acyclic_214_04 0.0642845 0.0507285559999999
watdiv_acyclic_214_05 0.0133835 0.0179557064999999
watdiv_acyclic_214_06 0.093914 0.063751724
watdiv_acyclic_214_08 0.2174279999999999 0.5203746205
watdiv_acyclic_214_09 0.000732 0.0008953149999999
watdiv_acyclic_214_10 0.015356 0.0199214644999999
watdiv_acyclic_214_11 0.035474 0.017152836
watdiv_acyclic_214_12 0.0088015 0.0126115584999999
watdiv_acyclic_214_13 0.0057434999999999 0.0091160585
watdiv_acyclic_214_14 0.05007 0.0463235025
watdiv_acyclic_214_15 0.5180555 0.7195863865000001
watdiv_acyclic_214_16 0.0227275 0.0221722435
watdiv_acyclic_214_17 0.0109159999999999 0.0331003849999999
watdiv_acyclic_214_18 0.1481045 0.0604004294999999
watdiv_acyclic_214_19 0.3177995 0.4902626224999999
watdiv_acyclic_215_00 0.0667079999999999 0.057555822
watdiv_acyclic_215_01 0.0112225 0.01012773
watdiv_acyclic_215_02 0.094445 0.0886556469999999
watdiv_acyclic_215_03 0.055011 0.0316973415
watdiv_acyclic_215_04 0.02802 0.0406680894999999
watdiv_acyclic_215_05 0.029028 0.0304389975
watdiv_acyclic_215_06 0.6242544999999999 0.8280091875
watdiv_acyclic_215_07 0.0023515 0.001963141
watdiv_acyclic_215_08 0.005832 0.0101540045
watdiv_acyclic_215_09 1.0324515 0.9378519195
watdiv_acyclic_215_10 0.147144 0.188724249
watdiv_acyclic_215_11 0.0390259999999999 0.0789919185
watdiv_acyclic_215_13 0.014515 0.010219894
watdiv_acyclic_215_14 0.0024419999999999 0.00296279
watdiv_acyclic_215_15 0.0118389999999999 0.0082909695
watdiv_acyclic_215_16 0.039785 0.0839694805
watdiv_acyclic_215_17 0.0167915 0.0188918595
watdiv_acyclic_215_18 0.0271184999999999 0.0281540195
watdiv_acyclic_215_19 0.037754 0.023536709
watdiv_acyclic_216_08 0.040265 0.0534341174999999
watdiv_acyclic_216_09 10.8072485 1.897417991
watdiv_acyclic_216_14 0.0015925 0.002090748
watdiv_acyclic_216_15 0.8953165000000001 0.5385350685
watdiv_acyclic_216_16 0.4918499999999999 0.192182578
watdiv_acyclic_216_18 0.0965215 0.4931200255
watdiv_acyclic_216_19 0.0954395 0.083240104
watdiv_acyclic_217_00 0.246224 0.279958286
watdiv_acyclic_217_02 0.012449 0.0078617829999999
watdiv_acyclic_217_04 0.0670765 0.0627517154999999
watdiv_acyclic_217_09 0.1139705 0.2831258195
watdiv_acyclic_217_12 0.022718 0.0540102199999999
watdiv_acyclic_217_16 0.043864 0.0942110064999999
watdiv_acyclic_217_19 0.046413 0.096785481
watdiv_acyclic_218_03 0.074309 0.0972063665
watdiv_acyclic_218_05 0.022365 0.0282903514999999
watdiv_acyclic_218_06 6.3622365 0.3472886695
watdiv_acyclic_218_07 0.0126249999999999 0.034212195
watdiv_acyclic_218_09 0.446077 1.37425524
watdiv_acyclic_218_14 1.015856 0.9657354965000002
watdiv_acyclic_218_16 0.0106939999999999 0.0087132859999999
watdiv_acyclic_218_17 0.005914 0.004166935
yago_acyclic_chain_12_00 0.0341879999999999 0.0346878785
yago_acyclic_chain_12_01 1.6257205 0.6656622690000001
yago_acyclic_chain_12_02 0.0100395 0.0240664765
yago_acyclic_chain_12_03 0.1872465 0.102871583
yago_acyclic_chain_12_04 0.0494629999999999 0.0475709234999999
yago_acyclic_chain_12_05 0.033963 0.0224677365
yago_acyclic_chain_12_06 0.0081665 0.0028794825
yago_acyclic_chain_12_07 0.0869409999999999 0.0956326419999999
yago_acyclic_chain_12_08 0.0981845 0.095395186
yago_acyclic_chain_12_09 0.003819 0.0036813069999999
yago_acyclic_chain_12_10 0.022565 0.0496431694999999
yago_acyclic_chain_12_11 0.062928 0.0565956034999999
yago_acyclic_chain_12_12 0.067228 0.084993477
yago_acyclic_chain_12_13 0.00848 0.011338124
yago_acyclic_chain_12_14 0.1018765 0.0502336465
yago_acyclic_chain_12_15 0.1172705 0.1220641655
yago_acyclic_chain_12_16 0.005972 0.00468409
yago_acyclic_chain_12_17 0.600058 0.2926134499999999
yago_acyclic_chain_12_18 0.006462 0.0086444445
yago_acyclic_chain_12_19 0.077241 0.0718312085
yago_acyclic_chain_12_20 0.080164 0.0661745275
yago_acyclic_chain_12_21 0.008295 0.005705012
yago_acyclic_chain_12_22 0.0428065 0.0715254294999999
yago_acyclic_chain_12_23 0.028806 0.0718468835
yago_acyclic_chain_12_24 0.05999 0.1097263635
yago_acyclic_chain_12_25 0.050113 0.0470242375
yago_acyclic_chain_12_26 0.059663 0.1110992019999999
yago_acyclic_chain_12_27 0.0319565 0.027859642
yago_acyclic_chain_12_28 0.0064245 0.0043548839999999
yago_acyclic_chain_12_29 0.1487035 0.181830503
yago_acyclic_chain_12_30 0.0118249999999999 0.0078782405
yago_acyclic_chain_12_31 0.0279555 0.022548154
yago_acyclic_chain_12_32 0.2046339999999999 0.1086506864999999
yago_acyclic_chain_12_33 0.0079265 0.007031287
yago_acyclic_chain_12_34 0.03205 0.02441387
yago_acyclic_chain_12_35 0.007928 0.0140218565
yago_acyclic_chain_12_37 0.007015 0.0065649359999999
yago_acyclic_chain_12_38 0.300546 0.1205145584999999
yago_acyclic_chain_12_39 0.0894705 0.0822055619999999
yago_acyclic_chain_12_40 0.0318964999999999 0.033339056
yago_acyclic_chain_12_41 0.148737 0.14636631
yago_acyclic_chain_12_42 0.0852655 0.1027777684999999
yago_acyclic_chain_12_43 0.4939624999999999 0.171010512
yago_acyclic_chain_12_44 0.1665444999999999 0.1321976214999999
yago_acyclic_chain_12_45 0.0116045 0.0152130354999999
yago_acyclic_chain_12_46 0.1953205 0.285821379
yago_acyclic_chain_12_47 0.0972309999999999 0.1874228289999999
yago_acyclic_chain_12_48 0.0269245 0.0496093814999999
yago_acyclic_chain_12_49 0.0316025 0.0625610545
yago_acyclic_chain_12_50 0.0375945 0.0349708809999999
yago_acyclic_chain_12_51 0.1204755 0.0613796255
yago_acyclic_chain_12_52 0.3080045 0.0847942339999999
yago_acyclic_chain_12_53 2.1174115 0.438198845
yago_acyclic_chain_12_54 0.0351115 0.0826084555
yago_acyclic_chain_12_55 0.0113254999999999 0.0087052149999999
yago_acyclic_chain_12_56 0.2416605 0.161503319
yago_acyclic_chain_12_57 0.1292299999999999 0.1308036014999999
yago_acyclic_chain_12_58 0.129213 0.092729403
yago_acyclic_chain_12_59 0.0378875 0.048725073
yago_acyclic_chain_12_60 1.002996 0.2110206704999999
yago_acyclic_chain_12_61 0.04333 0.017933297
yago_acyclic_chain_12_62 0.0852255 0.0877453215
yago_acyclic_chain_12_63 0.0283295 0.0281347834999999
yago_acyclic_chain_12_64 0.1741595 0.1074459445
yago_acyclic_chain_12_65 0.052563 0.0419452255
yago_acyclic_chain_12_66 0.0274699999999999 0.02717898
yago_acyclic_chain_12_67 0.0331014999999999 0.0217366689999999
yago_acyclic_chain_12_68 0.0523419999999999 0.0613038625
yago_acyclic_chain_12_69 0.0359235 0.0485486054999999
yago_acyclic_chain_12_70 0.092162 0.0982594585
yago_acyclic_chain_12_71 0.0072165 0.004555574
yago_acyclic_chain_12_72 0.082399 0.0823378565
yago_acyclic_chain_12_73 0.2818914999999999 0.2008101585
yago_acyclic_chain_12_74 0.115026 0.0912017019999999
yago_acyclic_chain_6_00 0.168127 0.089924831
yago_acyclic_chain_6_01 0.0048369999999999 0.0049650265
yago_acyclic_chain_6_02 0.2748334999999999 0.426245624
yago_acyclic_chain_6_03 0.0014889999999999 0.0012422584999999
yago_acyclic_chain_6_04 0.0453255 0.0759405639999999
yago_acyclic_chain_6_05 0.0032935 0.0032559799999999
yago_acyclic_chain_6_06 0.0258185 0.007541747
yago_acyclic_chain_6_07 0.0384595 0.024928098
yago_acyclic_chain_6_08 0.025164 0.041921713
yago_acyclic_chain_6_09 0.04417 0.0413189585
yago_acyclic_chain_6_10 0.0438065 0.0419723455
yago_acyclic_chain_6_11 0.0325574999999999 0.02608294
yago_acyclic_chain_6_12 0.008248 0.004536149
yago_acyclic_chain_6_13 0.003435 0.0043035575
yago_acyclic_chain_6_14 0.0299919999999999 0.0277678129999999
yago_acyclic_chain_6_15 0.001286 0.0016193809999999
yago_acyclic_chain_6_16 0.0014865 0.001301781
yago_acyclic_chain_6_17 0.003482 0.0018954179999999
yago_acyclic_chain_6_18 0.0441005 0.0460522785
yago_acyclic_chain_6_19 0.0044235 0.0021722195
yago_acyclic_chain_6_20 0.060451 0.059029563
yago_acyclic_chain_6_21 0.2263895 0.1451129405
yago_acyclic_chain_6_22 0.0579015 0.0460143299999999
yago_acyclic_chain_6_23 0.021883 0.021494633
yago_acyclic_chain_6_24 0.0789215 0.1005940234999999
yago_acyclic_chain_6_25 0.002724 0.0020272989999999
yago_acyclic_chain_6_26 0.06703 0.0862220894999999
yago_acyclic_chain_6_27 0.042779 0.0433360539999999
yago_acyclic_chain_6_28 0.112385 0.0843366865
yago_acyclic_chain_6_29 0.4142679999999999 0.1332418379999999
yago_acyclic_chain_6_30 0.032753 0.0270034695
yago_acyclic_chain_6_31 0.0290775 0.0216926255
yago_acyclic_chain_6_32 0.4809545 0.2559470355
yago_acyclic_chain_6_33 0.0213895 0.0237624984999999
yago_acyclic_chain_6_34 0.00418 0.0036778459999999
yago_acyclic_chain_6_35 0.783438 0.1941137289999999
yago_acyclic_chain_6_36 0.0468625 0.0861029859999999
yago_acyclic_chain_6_37 0.0353295 0.0211783055
yago_acyclic_chain_6_38 0.0068225 0.0074432749999999
yago_acyclic_chain_6_39 0.0362215 0.008997094
yago_acyclic_chain_6_40 0.0106705 0.0071735405
yago_acyclic_chain_6_41 0.1124035 0.0495336199999999
yago_acyclic_chain_6_42 0.0308045 0.023450065
yago_acyclic_chain_6_43 0.009831 0.016889108
yago_acyclic_chain_6_44 0.0040555 0.0027708509999999
yago_acyclic_chain_6_45 0.0092065 0.0057992695
yago_acyclic_chain_6_46 0.006939 0.0040981475
yago_acyclic_chain_6_47 0.0317825 0.026375608
yago_acyclic_chain_6_48 0.089236 0.0473840869999999
yago_acyclic_chain_6_49 0.010882 0.0284844715
yago_acyclic_chain_6_50 0.0018024999999999 0.001459346
yago_acyclic_chain_6_51 0.0182475 0.0393611185
yago_acyclic_chain_6_52 0.0015565 0.001418205
yago_acyclic_chain_6_53 0.0354395 0.0761095295
yago_acyclic_chain_6_54 0.005986 0.0028484065
yago_acyclic_chain_6_55 0.0490894999999999 0.0475700259999999
yago_acyclic_chain_6_56 0.0035995 0.0018426739999999
yago_acyclic_chain_6_57 0.005503 0.0021886475
yago_acyclic_chain_6_58 0.003105 0.001893757
yago_acyclic_chain_6_59 0.0006205 0.00069933
yago_acyclic_chain_6_60 0.0007045 0.0006402384999999
yago_acyclic_chain_6_61 0.0344364999999999 0.0289345069999999
yago_acyclic_chain_6_62 0.021721 0.0217552655
yago_acyclic_chain_6_63 0.0732475 0.0743196545
yago_acyclic_chain_6_64 0.0023425 0.0026096575
yago_acyclic_chain_6_65 0.0282195 0.0422684145
yago_acyclic_chain_6_66 0.0010364999999999 0.0013558494999999
yago_acyclic_chain_6_67 0.0084875 0.0192043745
yago_acyclic_chain_6_68 0.1762195 0.0785165455
yago_acyclic_chain_6_69 0.0318295 0.0298954389999999
yago_acyclic_chain_6_70 0.1615165 0.0760152285
yago_acyclic_chain_6_71 0.032118 0.0321920134999999
yago_acyclic_chain_6_72 0.1566495 0.0543888059999999
yago_acyclic_chain_6_73 0.0671885 0.048168039
yago_acyclic_chain_9_00 0.113345 0.069708482
yago_acyclic_chain_9_01 0.0056445 0.0048635649999999
yago_acyclic_chain_9_02 0.0883809999999999 0.0564572859999999
yago_acyclic_chain_9_03 0.0023215 0.0023446444999999
yago_acyclic_chain_9_04 0.001185 0.0013247144999999
yago_acyclic_chain_9_05 0.0480639999999999 0.0393159075
yago_acyclic_chain_9_06 0.0477925 0.045034135
yago_acyclic_chain_9_07 0.2654165 0.1975982559999999
yago_acyclic_chain_9_08 0.0060515 0.004248519
yago_acyclic_chain_9_09 0.0499215 0.0806850375
yago_acyclic_chain_9_10 0.0440484999999999 0.0837330014999999
yago_acyclic_chain_9_11 0.178068 0.1176520129999999
yago_acyclic_chain_9_12 0.004375 0.003500557
yago_acyclic_chain_9_13 0.5777165 0.159854349
yago_acyclic_chain_9_14 0.0452895 0.0668832985
yago_acyclic_chain_9_15 0.0068065 0.004785597
yago_acyclic_chain_9_16 0.0232315 0.0276731925
yago_acyclic_chain_9_17 0.0789479999999999 0.0857448324999999
yago_acyclic_chain_9_18 0.0198725 0.0216045639999999
yago_acyclic_chain_9_19 0.173961 0.2136160309999999
yago_acyclic_chain_9_20 0.001955 0.0022801434999999
yago_acyclic_chain_9_21 0.001373 0.00146264
yago_acyclic_chain_9_22 0.034332 0.0784367569999999
yago_acyclic_chain_9_23 0.005316 0.0049818835
yago_acyclic_chain_9_24 0.0032965 0.0027647944999999
yago_acyclic_chain_9_25 0.004311 0.007663721
yago_acyclic_chain_9_26 0.451303 0.297075047
yago_acyclic_chain_9_27 0.0061885 0.0039889494999999
yago_acyclic_chain_9_28 0.014858 0.024735651
yago_acyclic_chain_9_29 0.0034269999999999 0.003399256
yago_acyclic_chain_9_30 0.0036295 0.0030815695
yago_acyclic_chain_9_31 0.0236299999999999 0.029890533
yago_acyclic_chain_9_32 0.3427105 0.0296900175
yago_acyclic_chain_9_33 0.0664199999999999 0.0501942205
yago_acyclic_chain_9_34 0.00538 0.0036822365
yago_acyclic_chain_9_35 0.0113389999999999 0.023198025
yago_acyclic_chain_9_36 0.01031 0.0248725395
yago_acyclic_chain_9_37 0.077513 0.0624596834999999
yago_acyclic_chain_9_38 0.0205279999999999 0.007246644
yago_acyclic_chain_9_39 0.012065 0.0060543779999999
yago_acyclic_chain_9_40 0.00751 0.003706109
yago_acyclic_chain_9_41 0.0339939999999999 0.0368885115
yago_acyclic_chain_9_42 0.1084295 0.083743132
yago_acyclic_chain_9_43 0.040924 0.0382577899999999
yago_acyclic_chain_9_44 0.008344 0.006319498
yago_acyclic_chain_9_45 0.0018785 0.001304913
yago_acyclic_chain_9_46 0.006428 0.0079737695
yago_acyclic_chain_9_47 0.1703785 0.1336185184999999
yago_acyclic_chain_9_48 0.0037869999999999 0.0040366239999999
yago_acyclic_chain_9_49 0.0202985 0.0388615259999999
yago_acyclic_chain_9_50 0.002347 0.002446415
yago_acyclic_chain_9_51 0.003124 0.0037075845
yago_acyclic_chain_9_52 0.0560795 0.050229257
yago_acyclic_chain_9_53 0.21623 0.0840731585
yago_acyclic_chain_9_54 0.0103144999999999 0.0198617835
yago_acyclic_chain_9_55 0.0017965 0.002083714
yago_acyclic_chain_9_56 0.004944 0.0040509755
yago_acyclic_chain_9_57 0.002683 0.0022894855
yago_acyclic_chain_9_58 0.091895 0.0609842154999999
yago_acyclic_chain_9_59 0.093216 0.0865744134999999
yago_acyclic_chain_9_60 0.0063415 0.005273285
yago_acyclic_chain_9_61 0.034247 0.0250750095
yago_acyclic_chain_9_62 0.1199215 0.2092119339999999
yago_acyclic_chain_9_63 0.1394794999999999 0.118484255
yago_acyclic_chain_9_64 0.0566085 0.046666708
yago_acyclic_chain_9_65 0.1436985 0.0878563815
yago_acyclic_chain_9_66 0.0926075 0.0689949409999999
yago_acyclic_chain_9_67 0.010002 0.00888484
yago_acyclic_chain_9_68 0.0077399999999999 0.0060241585
yago_acyclic_chain_9_69 0.234068 0.1497939135
yago_acyclic_chain_9_70 0.3334945 0.1902100659999999
yago_acyclic_chain_9_72 0.5224880000000001 0.7860579904999999
yago_acyclic_chain_9_73 1.597647 2.555130326
yago_acyclic_chain_9_74 1.555611 2.56117732
yago_acyclic_star_6_00 0.0189475 0.014534842
yago_acyclic_star_6_01 0.0008964999999999 0.0009167595
yago_acyclic_star_6_02 0.0038025 0.0032405844999999
yago_acyclic_star_6_03 0.004081 0.0025677505
yago_acyclic_star_6_04 0.084516 0.057313524
yago_acyclic_star_6_05 0.0067005 0.0057370955
yago_acyclic_star_6_06 0.001141 0.0005565949999999
yago_acyclic_star_6_07 0.008066 0.0040640795
yago_acyclic_star_6_08 0.0004295 0.0003393479999999
yago_acyclic_star_6_09 0.0417995 0.0399938925
yago_acyclic_star_6_10 0.001673 0.0014533459999999
yago_acyclic_star_6_11 0.0242515 0.0436509329999999
yago_acyclic_star_6_12 0.0043095 0.0078721925
yago_acyclic_star_6_13 0.015009 0.0064991995
yago_acyclic_star_6_14 0.0054165 0.0042925235
yago_acyclic_star_6_15 0.025254 0.0254762315
yago_acyclic_star_6_16 0.0018075 0.0015839805
yago_acyclic_star_6_17 0.0066045 0.0053036665
yago_acyclic_star_6_18 0.0125835 0.0160707184999999
yago_acyclic_star_6_19 0.0010295 0.0007607915
yago_acyclic_star_6_20 0.0505879999999999 0.0351265205
yago_acyclic_star_6_21 0.024408 0.034565381
yago_acyclic_star_6_22 0.0201045 0.007029373
yago_acyclic_star_6_23 0.4342685 0.0428064255
yago_acyclic_star_6_24 0.133992 0.1376363994999999
yago_acyclic_star_6_25 0.0025385 0.0022586505
yago_acyclic_star_6_26 0.0166385 0.030551316
yago_acyclic_star_6_27 0.441879 0.028231405
yago_acyclic_star_6_28 0.1431025 0.1397879495
yago_acyclic_star_6_29 0.005244 0.0043004184999999
yago_acyclic_star_6_30 0.0203175 0.0231959719999999
yago_acyclic_star_6_31 0.1133255 0.077009603
yago_acyclic_star_6_32 0.0713185 0.071675044
yago_acyclic_star_6_33 0.1283575 0.0295096235
yago_acyclic_star_6_34 0.2454705 0.0132991439999999
yago_acyclic_star_6_35 0.004493 0.0033275394999999
yago_acyclic_star_6_36 0.000557 0.0008465479999999
yago_acyclic_star_6_37 0.002444 0.0028581494999999
yago_acyclic_star_6_38 0.0046945 0.003934879
yago_acyclic_star_6_39 1.257443 0.342418406
yago_acyclic_star_6_40 0.071264 0.0708301705
yago_acyclic_star_6_41 0.084088 0.0813613015
yago_acyclic_star_6_42 0.006599 0.0040808014999999
yago_acyclic_star_6_43 0.0061554999999999 0.0024047365
yago_acyclic_star_6_44 0.001045 0.001543618
yago_acyclic_star_6_45 0.017272 0.0151403835
yago_acyclic_star_6_46 0.000531 0.0004719794999999
yago_acyclic_star_6_47 0.003506 0.0030907905
yago_acyclic_star_6_48 0.109514 0.1157183519999999
yago_acyclic_star_6_49 0.0003689999999999 0.0003721575
yago_acyclic_star_6_50 0.127901 0.1297073539999999
yago_acyclic_star_6_51 0.000774 0.0005497335
yago_acyclic_star_6_52 0.0020394999999999 0.0022881495
yago_acyclic_star_6_53 0.0125254999999999 0.0141896154999999
yago_acyclic_star_6_54 0.0540589999999999 0.0200826285
yago_acyclic_star_6_55 0.0583015 0.0437968434999999
yago_acyclic_star_6_56 0.002812 0.0027506384999999
yago_acyclic_star_6_57 0.0497995 0.035780093
yago_acyclic_star_6_58 0.0218329999999999 0.01508752
yago_acyclic_star_6_59 0.0607874999999999 0.0116187755
yago_acyclic_star_6_60 0.0048909999999999 0.002904469
yago_acyclic_star_6_61 0.085874 0.0575223085
yago_acyclic_star_6_62 0.0694885 0.04742052
yago_acyclic_star_6_63 0.1163645 0.123670364
yago_acyclic_star_6_64 0.085469 0.0572989065
yago_acyclic_star_6_65 0.0950044999999999 0.097604745
yago_acyclic_star_6_66 0.0811795 0.091267867
yago_acyclic_star_6_67 0.097172 0.065297135
yago_acyclic_star_6_68 0.0544375 0.052131467
yago_acyclic_star_6_69 0.123556 0.125819231
yago_acyclic_star_6_70 0.3558425 0.1144737825
yago_acyclic_star_6_71 0.0549874999999999 0.0162310279999999
yago_acyclic_star_6_72 0.194677 0.1117427895
yago_acyclic_star_6_73 0.1846785 0.212140581
yago_acyclic_star_6_74 0.072747 0.079365119
yago_acyclic_star_6_75 0.195205 0.112588616
yago_acyclic_star_6_76 0.0101025 0.0077448025
yago_acyclic_star_6_77 0.046689 0.0484098849999999
yago_acyclic_tree_6_01 0.016968 0.0018715965
yago_acyclic_tree_6_02 0.2574805 0.433211222
yago_acyclic_tree_6_03 0.050401 0.074671496
yago_acyclic_tree_6_04 0.0995715 0.0732994184999999
yago_acyclic_tree_6_05 0.001069 0.0012572404999999
yago_acyclic_tree_6_06 0.0079324999999999 0.0081333829999999
yago_acyclic_tree_6_07 0.0697019999999999 0.066066097
yago_acyclic_tree_6_08 0.035277 0.037169302
yago_acyclic_tree_6_09 0.1633115 0.1221212374999999
yago_acyclic_tree_6_10 0.2625159999999999 0.4377586055
yago_acyclic_tree_6_11 0.002142 0.0051358675
yago_acyclic_tree_6_12 0.0319685 0.0342923709999999
yago_acyclic_tree_6_13 0.1020395 0.0781060254999999
yago_acyclic_tree_6_14 0.00477 0.0042850734999999
yago_acyclic_tree_6_15 0.0009645 0.0007047215
yago_acyclic_tree_6_16 0.0503544999999999 0.04134268
yago_acyclic_tree_6_17 0.285248 0.4515675584999999
yago_acyclic_tree_6_18 0.0037275 0.003028404
yago_acyclic_tree_6_19 0.0089855 0.0024670735
yago_acyclic_tree_6_20 0.0029135 0.0021753165
yago_acyclic_tree_6_21 0.049814 0.0494231705
yago_acyclic_tree_6_22 0.0141175 0.0025377609999999
yago_acyclic_tree_6_23 0.0017385 0.001217163
yago_acyclic_tree_6_24 0.0188885 0.0188944049999999
yago_acyclic_tree_6_25 0.283783 0.4340644605
yago_acyclic_tree_6_26 0.0502975 0.0757216419999999
yago_acyclic_tree_6_27 0.003222 0.0028396145
yago_acyclic_tree_6_28 0.0705645 0.034838215
yago_acyclic_tree_6_29 0.0081485 0.003144091
yago_acyclic_tree_6_30 0.050033 0.0724364045
yago_acyclic_tree_6_31 0.0024349999999999 0.002719093
yago_acyclic_tree_6_32 0.1280375 0.1413735929999999
yago_acyclic_tree_6_33 0.302382 0.1294913125
yago_acyclic_tree_6_34 0.003315 0.003684615
yago_acyclic_tree_6_35 0.060533 0.0498226589999999
yago_acyclic_tree_6_36 0.0126884999999999 0.007935893
yago_acyclic_tree_6_37 0.3499035 0.11346197
yago_acyclic_tree_6_38 2.1888715000000003 12.2142006725
yago_acyclic_tree_6_39 0.001907 0.0016290515
yago_acyclic_tree_6_40 0.049794 0.073478833
yago_acyclic_tree_6_41 0.0020875 0.0017383004999999
yago_acyclic_tree_6_42 0.1193185 0.1197474635
yago_acyclic_tree_6_43 0.242649 0.167160183
yago_acyclic_tree_6_44 0.230949 0.0615062419999999
yago_acyclic_tree_6_45 0.0065615 0.0080866664999999
yago_acyclic_tree_6_46 0.0038705 0.0026235574999999
yago_acyclic_tree_6_47 0.0018169999999999 0.0015886465
yago_acyclic_tree_6_48 0.1979995 0.1040288075
yago_acyclic_tree_6_49 0.077862 0.074078013
yago_acyclic_tree_6_50 0.1171445 0.12152865
yago_acyclic_tree_6_51 0.12033 0.1364711615
yago_acyclic_tree_6_52 0.4936335 0.1362792175
yago_acyclic_tree_6_53 0.003555 0.0023102345
yago_acyclic_tree_6_54 4.21654 1.7646569725
yago_acyclic_tree_6_55 0.0005685 0.000831814
yago_acyclic_tree_6_56 1.5709605 0.3352327269999999
yago_acyclic_tree_6_57 0.283059 0.439783696
yago_acyclic_tree_6_58 0.4273909999999999 0.76711674
yago_acyclic_tree_6_59 0.0728535 0.0843018414999999
yago_acyclic_tree_6_60 0.041232 0.047307319
yago_acyclic_tree_6_61 0.054024 0.0502156239999999
yago_acyclic_tree_6_62 0.031789 0.0233591474999999
yago_acyclic_tree_6_63 0.2806349999999999 0.4383335094999999
yago_acyclic_tree_6_64 1.443929 1.851174757
yago_acyclic_tree_6_65 0.047705 0.0522185045
yago_acyclic_tree_6_66 0.1251305 0.093129779
yago_acyclic_tree_6_67 12.3677195 4.562521520000001
yago_acyclic_tree_6_68 0.1582695 0.1455104824999999
yago_acyclic_tree_6_69 0.006801 0.003009301
yago_acyclic_tree_6_70 0.004759 0.003402365
yago_acyclic_tree_6_71 0.0043085 0.003766625
yago_acyclic_tree_6_72 0.2597075 0.4267602855
yago_acyclic_tree_6_73 0.0054105 0.005010616
yago_acyclic_tree_6_75 0.2049625 0.1306196359999999
yago_acyclic_tree_6_76 0.043944 0.03225416
yago_acyclic_tree_6_77 0.025055 0.024009248
yago_acyclic_tree_6_78 0.1448824999999999 0.090585394
yago_acyclic_tree_6_79 0.0156969999999999 0.0058598889999999


==> data-revision/job_executiontime_dfbin_vs_sya.dat <==
query execution_time_dfbin execution_time_sya well_behaved
10a 1.582985 1.5600195 False
10b 1.301113 1.3060055 False
10c 1.499487 1.373513 False
11a 0.1749905 0.1751295 False
11b 0.1975555 0.195862 False
11c 0.2459454999999999 0.1804375 False
11d 0.4407235 0.1839009999999999 False
12a 1.2866535 1.287809 False
12b 1.286112 1.2854435 False
12c 1.369148 1.357944 False
13a 1.355382 1.3372195 True
13b 0.4632509999999999 0.4540575 False
13c 0.3999295 0.397633 False
13d 0.656833 0.4736245 True
14a 1.400105 1.3871465 True
14b 1.421905 1.4085585 True
14c 1.4655425 1.4238935 True
15a 1.4756805 1.471768 False
15b 1.4789815000000002 1.4755685 False
15c 2.029872 1.9870045 False
15d 0.6226345 0.565267 False
16a 0.710124 0.7027805 False
16b 1.290207 1.010522 False
16c 0.7901345 0.7540575 False
16d 0.7257255 0.7071084999999999 False
17a 0.7475015 0.7357045 False
17b 1.0108665 0.744891 False
17c 0.982172 0.72896 False
17d 1.1646135000000002 0.7991515 False
17e 0.9521105 0.9435565 False
17f 1.155903 0.807781 False
18a 2.276108 2.1976765 False
18b 2.0888695 2.080051 True
18c 2.1754165 2.145457 True
19a 2.9909225 2.935288 False
19b 2.7734765 2.7924235 False
19c 3.0134785 2.909376 False
19d 2.2399955 1.588092 False
1a 0.269146 0.267455 True
1b 0.222377 0.2210504999999999 True
1c 0.2309525 0.2309405 True
1d 0.24274 0.2416665 True
20a 1.3172555 1.2463565 False
20b 1.476779 1.4837305 False
20c 1.2086484999999998 1.2062754999999998 False
21a 1.27393 1.276758 False
21b 0.6673275000000001 0.6687799999999999 False
21c 1.2937415 1.2923695 False
22a 1.617261 1.577585 False
22b 1.5457175 1.531024 False
22c 1.828624 1.599148 False
22d 1.8933065 1.4913025 False
23a 1.9954715 1.9758685 False
23b 1.3607465 1.3608375 False
23c 2.044535 2.0212995 False
24a 3.1681220000000003 3.077226 False
24b 3.038406 3.029525 False
25a 2.0877835 2.0692235 False
25b 2.044775 2.0318885 False
25c 2.411544 2.3027945 False
26a 1.266102 1.2684540000000002 False
26b 1.1033849999999998 1.12371 False
26c 1.1634195 1.1395475 False
27a 0.6862515 0.686046 False
27b 0.7002360000000001 0.698563 False
27c 1.2895585 1.2928755 False
28a 1.67735 1.595234 False
28b 1.5588855 1.5452210000000002 False
28c 1.701117 1.603284 False
29a 3.0093865 2.98102 False
29b 2.4852285 2.4658825 False
29c 3.1474525 3.1665585 False
2a 0.206529 0.2024705 False
2b 0.2013955 0.1981875 False
2c 0.209284 0.205347 False
2d 0.2057025 0.2012265 False
30a 2.2243505 2.1939035 False
30b 2.187709 2.1756900000000003 False
30c 2.2746955 2.240744 False
31a 2.1985675 2.182766 False
31b 2.2998175 2.290806 False
31c 2.412439 2.382381 False
32a 0.1232635 0.019193 False
32b 0.131618 0.1712515 False
33a 0.276909 0.3494285 False
33b 0.2700805 0.3394365 False
33c 0.2850275 0.373886 False
3a 1.364302 1.345792 True
3b 1.1556415 1.153422 True
3c 1.401948 1.3652385 True
4a 0.300882 0.2812635 True
4b 0.2230825 0.219741 True
4c 0.3998865 0.338493 True
5a 1.3945575 0.256903 True
5b 1.3097105 0.2778819999999999 True
5c 1.423821 1.4166785 True
6a 0.8852819999999999 0.874042 True
6b 0.832646 0.8254155000000001 True
6c 0.792832 0.7878915 True
6d 1.037442 0.962449 True
6e 0.9054565 0.890817 True
6f 1.0579745 0.9889315 True
7a 0.7467220000000001 0.7372609999999999 False
7b 0.6950715000000001 0.6778105 False
8a 1.230876 1.24135 False
8b 1.291072 1.287328 False
8c 3.3516415 1.1429365 True
8d 3.029763 0.9876005 True
9a 1.61919 1.5849355 False
9b 1.313363 1.3409285 False
9c 1.4746495 1.482741 False
9d 1.627611 1.505087 False

==> data-revision/job_executiontime_duckdbbin_vs_dfbin.dat <==
query execution_time_duckdbbin execution_time_dfbin
10a 0.9786435 1.582985
10b 0.8613190000000001 1.301113
10c 1.1217609999999998 1.499487
11a 0.1181265 0.1749905
11b 0.1236175 0.1975555
11c 0.2218784999999999 0.2459454999999999
11d 0.529502 0.4407235
12a 0.4464915 1.2866535
12b 0.3881014999999999 1.286112
12c 0.5468 1.369148
13a 0.4968674999999999 1.355382
13b 0.2729695 0.4632509999999999
13c 0.223692 0.3999295
13d 0.48478 0.656833
14a 0.629397 1.400105
14b 0.6161844999999999 1.421905
14c 0.6813885 1.4655425
15a 0.5061455 1.4756805
15b 0.49286 1.4789815000000002
15c 0.6445345 2.029872
15d 0.5150865 0.6226345
16a 0.3532395 0.710124
16b 2.06829 1.290207
16c 0.695497 0.7901345
16d 0.6993880000000001 0.7257255
17a 0.6597015 0.7475015
17b 1.105425 1.0108665
17c 1.114118 0.982172
17d 1.144934 1.1646135000000002
17e 0.980447 0.9521105
17f 1.2831155 1.155903
18a 1.1444845 2.276108
18b 1.1623765 2.0888695
18c 1.3243595 2.1754165
19a 1.582615 2.9909225
19b 1.123348 2.7734765
19c 1.6070869999999997 3.0134785
19d 3.0274210000000004 2.2399955
1a 0.209962 0.269146
1b 0.1679955 0.222377
1c 0.1720285 0.2309525
1d 0.1669755 0.24274
20a 0.8103099999999999 1.3172555
20b 0.8822865 1.476779
20c 0.8650239999999998 1.2086484999999998
21a 0.552562 1.27393
21b 0.1545875 0.6673275000000001
21c 0.5576964999999999 1.2937415
22a 0.6361485 1.617261
22b 0.5912599999999999 1.5457175
22c 1.0179744999999998 1.828624
22d 1.2091690000000002 1.8933065
23a 0.6089644999999999 1.9954715
23b 0.4090634999999999 1.3607465
23c 0.6132005 2.044535
24a 1.6602605 3.1681220000000003
24b 1.434543 3.038406
25a 1.1110639999999998 2.0877835
25b 1.0329905 2.044775
25c 1.499282 2.411544
26a 0.866897 1.266102
26b 0.5626635 1.1033849999999998
26c 0.7945339999999999 1.1634195
27a 0.157532 0.6862515
27b 0.1628305 0.7002360000000001
27c 0.556146 1.2895585
28a 0.8502974999999999 1.67735
28b 0.6156835 1.5588855
28c 0.8827169999999998 1.701117
29a 1.396168 3.0093865
29b 1.1710405 2.4852285
29c 1.5423114999999996 3.1474525
2a 0.1551084999999999 0.206529
2b 0.149641 0.2013955
2c 0.053569 0.209284
2d 0.1712125 0.2057025
30a 1.170837 2.2243505
30b 1.1587234999999998 2.187709
30c 1.3987539999999998 2.2746955
31a 1.1986344999999998 2.1985675
31b 1.2502075 2.2998175
31c 1.480321 2.412439
32a 0.0045105 0.1232635
32b 0.1109555 0.131618
33a 0.1670855 0.276909
33b 0.1636125 0.2700805
33c 0.1752975 0.2850275
3a 0.6246265 1.364302
3b 0.349904 1.1556415
3c 0.6729895 1.401948
4a 0.228563 0.300882
4b 0.1408685 0.2230825
4c 0.3210675 0.3998865
5a 0.197882 1.3945575
5b 0.180026 1.3097105
5c 0.705158 1.423821
6a 0.4602865 0.8852819999999999
6b 0.4185069999999999 0.832646
6c 0.3873124999999999 0.792832
6d 0.8252705 1.037442
6e 0.4643765 0.9054565
6f 0.9586395 1.0579745
7a 0.3914805 0.7467220000000001
7b 0.3174095 0.6950715000000001
8a 0.719673 1.230876
8b 0.714216 1.291072
8c 3.320652 3.3516415
8d 2.22337 3.029763
9a 1.183863 1.61919
9b 0.783606 1.313363
9c 1.1314045 1.4746495
9d 2.019712 1.627611


==> data-revision/job_jointime_dfbin_vs_sya.dat <==
query hashjoin_time_dfbin hashjoin_time_sya well_behaved
10a 0.1431539795000002 0.1184542365000001 False
10b 0.1083914999999998 0.1110935744999999 False
10c 0.3042076435 0.1817544814999999 False
11a 0.0115569345 0.011804466 False
11b 0.0256019005 0.0239254935 False
11c 0.0780804089999999 0.0130270585 False
11d 0.2752638625 0.0197459654999999 False
12a 0.0861924334999999 0.0852510450000002 False
12b 0.1339758905000002 0.1315389255 False
12c 0.1169687224999998 0.1034180864999999 False
13a 0.1964377444999999 0.1765898124999999 True
13b 0.1068385874999999 0.0974251 False
13c 0.119204621 0.1138212235 False
13d 0.3866119440000001 0.204483755 True
14a 0.121487971 0.10878589 True
14b 0.0977927819999998 0.0899843615000001 True
14c 0.1735519890000001 0.1360683510000001 True
15a 0.0900907399999999 0.0849004299999998 False
15b 0.0911403305000001 0.0868606840000002 False
15c 0.1949912885000002 0.1499791785 False
15d 0.1764021674999999 0.1202506189999999 False
16a 0.2535781629999999 0.2326661999999999 False
16b 0.8018582705000001 0.5249334564999999 False
16c 0.3049638104999999 0.2582372725 False
16d 0.2569048675000001 0.2257423484999998 False
17a 0.3591179665 0.3401965445 False
17b 0.541185094 0.2767748309999999 False
17c 0.5257919090000002 0.2735995864999999 False
17d 0.6158835815000001 0.2550846295 False
17e 0.4934512350000001 0.478530649 False
17f 0.6275063624999999 0.2847144869999999 False
18a 0.3839147004999999 0.3041858390000001 False
18b 0.1457166315 0.1374831524999998 True
18c 0.2062859464999995 0.1768952554999999 True
19a 0.2468289049999998 0.198386919 False
19b 0.1613380530000002 0.1854591979999997 False
19c 0.3524723160000003 0.2534422904999998 False
19d 0.9903047335 0.3475878135000001 False
1a 0.0276847019999999 0.0258767604999999 True
1b 0.0239092384999999 0.0221573599999999 True
1c 0.0201999349999999 0.0197293745 True
1d 0.0303365649999999 0.028707963 True
20a 0.3883299944999998 0.3029003295000001 False
20b 0.299878326 0.2752014905 False
20c 0.3129741609999997 0.2893188605 False
21a 0.069992222 0.0678096275000003 False
21b 0.0392335740000001 0.0401832785 False
21c 0.0614341349999999 0.0624550669999998 False
22a 0.1558333704999999 0.1177361199999996 False
22b 0.1221585890000001 0.1090391124999997 False
22c 0.3682970250000001 0.139538314 False
22d 0.5645018774999997 0.1592610165 False
23a 0.1673374474999995 0.1436203090000002 False
23b 0.103127735 0.1012400395 False
23c 0.1736564449999996 0.1464714285000001 False
24a 0.3434184885000002 0.2535875059999994 False
24b 0.214761256 0.2076942595000002 False
25a 0.1974192115 0.1775968429999995 False
25b 0.1775294294999999 0.1686640840000002 False
25c 0.3097563149999999 0.2049680655000001 False
26a 0.3033050630000002 0.2854227440000004 False
26b 0.2664251599999997 0.264473598 False
26c 0.338331604 0.2949528159999999 False
27a 0.0400821175 0.0403572654999998 False
27b 0.0583236875000001 0.0574493760000001 False
27c 0.0638393860000003 0.0640928350000001 False
28a 0.2095586995000004 0.1236635390000001 False
28b 0.1245958945 0.1103455530000001 False
28c 0.2313624069999998 0.1225990034999999 False
29a 0.2235744009999998 0.1998407465000001 False
29b 0.2111824744999997 0.19275353 False
29c 0.2499298744999995 0.2681945324999999 False
2a 0.0554832385 0.0523663415 False
2b 0.0516100385 0.0482742544999999 False
2c 0.0555898425 0.0511355875 False
2d 0.0547632025 0.0501150374999999 False
30a 0.2095336494999997 0.1882227460000002 False
30b 0.1706705605000001 0.1606755720000006 False
30c 0.2276396555000001 0.1911781744999998 False
31a 0.2410611584999997 0.2186337814999996 False
31b 0.1853575069999994 0.1727436584999996 False
31c 0.2627161739999997 0.2278660565 False
32a 0.0166704484999999 0.0026817445 False
32b 0.0218249055 0.0583256324999999 False
33a 0.0340955485 0.1038302935 False
33b 0.035657204 0.1034018105 False
33c 0.0375829524999999 0.1229827179999999 False
3a 0.1343576204999998 0.1173028229999997 True
3b 0.0951724549999999 0.0911902204999998 True
3c 0.1843786545000001 0.1461773944999999 True
4a 0.091396253 0.0706086584999999 True
4b 0.0343177235 0.030792712 True
4c 0.1794415850000001 0.1189363254999999 True
5a 0.0854134769999997 0.0292844809999999 True
5b 0.0690980854999997 0.0170355824999999 True
5c 0.1152633229999999 0.106016373 True
6a 0.2361725165 0.210992876 True
6b 0.2313043125 0.223259771 True
6c 0.1965084389999998 0.1773710064999999 True
6d 0.3858012074999999 0.310618512 True
6e 0.245323464 0.2191976654999999 True
6f 0.5091718829999999 0.4238294625000001 True
7a 0.2004822770000001 0.1767778694999999 False
7b 0.1914530580000001 0.1632138035 False
8a 0.096731899 0.1071900029999998 False
8b 0.0846476970000001 0.0814027135 False
8c 2.8386098269999995 0.6567291840000002 True
8d 2.543997883 0.5222311475 True
9a 0.1960130640000002 0.1647444375000001 False
9b 0.0990399895 0.1247978130000002 False
9c 0.2196433319999997 0.2241754779999998 False
9d 0.3805387479999998 0.2633812274999998 False

==> data-revision/job_jointime_duckdbbin_vs_dfbin.dat <==
query hashjoin_time_duckdbbin hashjoin_time_dfbin
10a 0.022693 0.1431539795000002
10b 0.0195075 0.1083914999999998
10c 0.1802185 0.3042076435
11a 0.002389 0.0115569345
11b 0.0109525 0.0256019005
11c 0.1123029999999999 0.0780804089999999
11d 0.42444 0.2752638625
12a 0.0366605 0.0861924334999999
12b 0.0423355 0.1339758905000002
12c 0.0913865 0.1169687224999998
13a 0.1598145 0.1964377444999999
13b 0.062304 0.1068385874999999
13c 0.053193 0.119204621
13d 0.3310965 0.3866119440000001
14a 0.0515454999999999 0.121487971
14b 0.0186925 0.0977927819999998
14c 0.1011379999999999 0.1735519890000001
15a 0.0252975 0.0900907399999999
15b 0.0154019999999999 0.0911403305000001
15c 0.1382014999999999 0.1949912885000002
15d 0.1799975 0.1764021674999999
16a 0.1373895 0.2535781629999999
16b 1.807908 0.8018582705000001
16c 0.482075 0.3049638104999999
16d 0.476106 0.2569048675000001
17a 0.4843119999999999 0.3591179665
17b 0.8831575 0.541185094
17c 0.8872125 0.5257919090000002
17d 0.8490789999999999 0.6158835815000001
17e 0.721006 0.4934512350000001
17f 0.9887215 0.6275063624999999
18a 0.203621 0.3839147004999999
18b 0.0267534999999999 0.1457166315
18c 0.1028294999999999 0.2062859464999995
19a 0.1242375 0.2468289049999998
19b 0.043323 0.1613380530000002
19c 0.274498 0.3524723160000003
19d 2.115087 0.9903047335
1a 0.012974 0.0276847019999999
1b 0.0096175 0.0239092384999999
1c 0.0067469999999999 0.0201999349999999
1d 0.0108555 0.0303365649999999
20a 0.4081045 0.3883299944999998
20b 0.3130974999999999 0.299878326
20c 0.322659 0.3129741609999997
21a 0.0026385 0.069992222
21b 0.001817 0.0392335740000001
21c 0.0031715 0.0614341349999999
22a 0.0875664999999999 0.1558333704999999
22b 0.0459845 0.1221585890000001
22c 0.3287504999999999 0.3682970250000001
22d 0.611481 0.5645018774999997
23a 0.0910784999999999 0.1673374474999995
23b 0.0208575 0.103127735
23c 0.0978195 0.1736564449999996
24a 0.2190365 0.3434184885000002
24b 0.032486 0.214761256
25a 0.0988974999999999 0.1974192115
25b 0.024208 0.1775294294999999
25c 0.2203725 0.3097563149999999
26a 0.2990605 0.3033050630000002
26b 0.1194335 0.2664251599999997
26c 0.3449984999999999 0.338331604
27a 0.002665 0.0400821175
27b 0.012479 0.0583236875000001
27c 0.0029075 0.0638393860000003
28a 0.1642709999999999 0.2095586995000004
28b 0.0577764999999999 0.1245958945
28c 0.1957644999999999 0.2313624069999998
29a 0.034911 0.2235744009999998
29b 0.032082 0.2111824744999997
29c 0.0977994999999999 0.2499298744999995
2a 0.0563875 0.0554832385
2b 0.0513589999999999 0.0516100385
2c 0.033455 0.0555898425
2d 0.0693129999999999 0.0547632025
30a 0.0737085 0.2095336494999997
30b 0.0229539999999999 0.1706705605000001
30c 0.117444 0.2276396555000001
31a 0.106541 0.2410611584999997
31b 0.0324984999999999 0.1853575069999994
31c 0.1214289999999999 0.2627161739999997
32a 0.0002305 0.0166704484999999
32b 0.0205715 0.0218249055
33a 0.013504 0.0340955485
33b 0.0191609999999999 0.035657204
33c 0.018192 0.0375829524999999
3a 0.078275 0.1343576204999998
3b 0.043455 0.0951724549999999
3c 0.1205554999999999 0.1843786545000001
4a 0.0933055 0.091396253
4b 0.0154685 0.0343177235
4c 0.184147 0.1794415850000001
5a 0.03207 0.0854134769999997
5b 0.0133865 0.0690980854999997
5c 0.0715274999999999 0.1152633229999999
6a 0.090618 0.2361725165
6b 0.110725 0.2313043125
6c 0.0825944999999999 0.1965084389999998
6d 0.44542 0.3858012074999999
6e 0.09123 0.245323464
6f 0.619616 0.5091718829999999
7a 0.0876245 0.2004822770000001
7b 0.077664 0.1914530580000001
8a 0.016725 0.096731899
8b 0.0043575 0.0846476970000001
8c 3.002724 2.8386098269999995
8d 1.9139635 2.543997883
9a 0.088296 0.1960130640000002
9b 0.0360305 0.0990399895
9c 0.153628 0.2196433319999997
9d 1.0383870000000002 0.3805387479999998


==> data-revision/statsceb_executiontime_dfbin_vs_sya.dat <==
query execution_time_dfbin execution_time_sya well_behaved
1 0.001469 0.001255 True
2 0.1422999999999999 0.0203805 True
3 0.0263755 0.008881 True
4 0.024219 0.0104735 True
5 0.089819 0.017128 True
6 0.0084555 0.0042275 True
7 0.012788 0.011058 True
8 0.0116379999999999 0.0103965 True
9 0.0166634999999999 0.010712 True
10 0.032984 0.0088595 True
11 0.0108815 0.007999 True
12 0.016451 0.0101495 True
13 0.0105475 0.007991 True
14 0.007244 0.0073585 True
15 0.1337835 0.0246475 True
16 0.0095735 0.0073555 True
17 0.0053729999999999 0.0052875 True
18 0.008397 0.0078725 True
19 0.003082 0.002767 True
20 0.0112279999999999 0.0108285 True
21 0.0116075 0.0089795 True
22 0.0319055 0.0092295 True
23 0.0057339999999999 0.004149 True
24 0.002959 0.002946 True
25 0.0132345 0.011013 True
26 0.007148 0.0057175 True
27 0.017493 0.0120924999999999 True
28 0.7727984999999999 0.0695465 False
29 0.016971 0.0114325 True
30 2.8792555 0.427234 True
31 0.063348 0.0163845 True
32 0.258395 0.045014 True
33 0.009232 0.009096 True
34 7.2539075 1.0490655 True
35 0.0382925 0.0133225 True
36 0.008084 0.0075745 True
37 0.0264739999999999 0.0124995 True
38 3.387806 0.1809815 True
39 0.0355044999999999 0.017258 True
40 0.0057585 0.005237 True
41 0.004505 0.004352 True
42 0.026458 0.0222445 False
43 0.110077 0.019384 True
44 0.033935 0.0153564999999999 True
45 0.007623 0.007279 True
46 0.019035 0.0150964999999999 True
47 0.7871785 0.118655 True
48 0.0087115 0.0087824999999999 True
49 0.974482 0.0406539999999999 True
50 0.00592 0.005953 True
51 1.477989 0.1697495 True
52 3.0568125 0.4251749999999999 True
53 0.0161559999999999 0.013632 False
54 0.0041624999999999 0.004805 False
55 0.0063999999999999 0.0063225 True
56 0.2231485 0.0956245 True
57 0.004999 0.0051754999999999 True
59 1.4196895 0.4760385 True
60 0.156359 0.068379 False
61 0.0218114999999999 0.018866 False
62 0.008186 0.0085075 False
63 0.0094204999999999 0.0087355 False
64 0.019242 0.0199205 False
65 0.016237 0.0137385 False
66 0.0177435 0.017001 True
67 0.011356 0.011185 False
68 21.150082 4.506573 False
69 2.101297 0.7827155 False
70 1.6391065 0.3282954999999999 False
71 1.0662445 0.2184885 True
72 0.0287004999999999 0.0178805 False
73 0.0331675 0.022065 False
74 0.712209 0.313613 False
75 0.090146 0.040923 False
76 0.0253595 0.020632 False
77 0.1037339999999999 0.0321045 True
78 0.0119025 0.010102 False
79 0.051487 0.028998 False
80 0.024046 0.0111845 True
81 0.0154125 0.0075225 True
82 0.0244245 0.013783 True
83 0.0267765 0.012927 True
84 0.115087 0.025095 True
85 0.1174495 0.022157 True
86 0.0143895 0.013573 True
87 0.0147925 0.008424 True
88 0.134338 0.0247534999999999 True
89 0.021093 0.0097975 True
90 0.0142475 0.0101105 True
91 0.054314 0.016562 True
92 0.0076895 0.0072675 True
93 0.026387 0.008438 True
94 0.017182 0.0069335 True
95 0.079411 0.0187775 True
96 0.096893 0.023953 True
97 0.7898195 0.1162385 True
98 0.5046759999999999 0.0776675 True
99 0.028841 0.0106319999999999 True
100 0.015874 0.0147895 True
101 0.027051 0.0197095 False
102 0.058101 0.0209415 False
103 0.0571335 0.0120255 True
104 0.185887 0.0346405 True
105 2.4764195 0.3596415 True
106 0.0251035 0.0134885 True
107 6.581871 1.027366 True
108 7.2909045 1.056981 True
109 0.0216365 0.0117065 True
110 0.020971 0.011216 True
111 0.042982 0.0152385 True
112 0.0306475 0.012704 True
113 0.2241365 0.0407565 True
114 0.279378 0.043175 True
115 0.5734785 0.0861629999999999 True
116 0.0175345 0.0115315 True
117 0.0192705 0.0185229999999999 True
118 0.0232455 0.0212225 True
119 0.0343025 0.0118625 True
121 0.0329745 0.0152635 True
123 1.9465075 0.284898 True
124 0.068554 0.0189965 True
125 0.0104795 0.0089585 True
126 43.031063 5.5982005 True
127 0.01612 0.01347 True
128 0.0188815 0.015039 True
129 0.0238805 0.015625 True
130 0.0127045 0.0122545 False
131 0.0921235 0.02004 True
132 0.016043 0.0138544999999999 True
133 0.168568 0.0337035 True
134 0.0125065 0.0127565 True
135 29.596239 3.8697715 True
136 3.386536 0.4615985 True
137 0.01013 0.010471 False
138 0.2202385 0.0948435 True
139 0.092001 0.033009 False
140 2.7746055 0.8393014999999999 False
141 5.7203345 1.7886165 False
142 5.012924 2.1384540000000003 False
143 3.9279975 0.633652 False
144 0.3355865 0.0892055 True
145 0.0184225 0.015764 False
146 0.0350334999999999 0.0399155 False

==> data-revision/statsceb_executiontime_duckdbbin_vs_dfbin.dat <==
query execution_time_duckdbbin execution_time_dfbin
1 0.0006315 0.001469
2 0.1610749999999999 0.1422999999999999
3 0.107446 0.0263755
4 0.017426 0.024219
5 0.406639 0.089819
6 0.0085045 0.0084555
7 0.009071 0.012788
8 0.00848 0.0116379999999999
9 0.0117655 0.0166634999999999
10 0.0883384999999999 0.032984
11 0.0094315 0.0108815
12 0.016315 0.016451
13 0.0148665 0.0105475
14 0.004769 0.007244
15 0.1685689999999999 0.1337835
16 0.00721 0.0095735
17 0.006506 0.0053729999999999
18 0.006003 0.008397
19 0.0026475 0.003082
20 0.0033175 0.0112279999999999
21 0.0050729999999999 0.0116075
22 0.103888 0.0319055
23 0.0076295 0.0057339999999999
24 0.0023145 0.002959
25 0.020545 0.0132345
26 0.0105735 0.007148
27 0.018017 0.017493
28 0.2482335 0.7727984999999999
29 0.019068 0.016971
30 18.340333000000005 2.8792555
31 0.3957519999999999 0.063348
32 2.0289020000000004 0.258395
33 0.0062885 0.009232
34 54.321380000000005 7.2539075
35 0.225594 0.0382925
36 0.0109329999999999 0.008084
37 0.061002 0.0264739999999999
38 15.885135500000002 3.387806
39 0.0892415 0.0355044999999999
40 0.004394 0.0057585
41 0.0021205 0.004505
42 0.016866 0.026458
43 0.3011085 0.110077
44 0.1308814999999999 0.033935
45 0.0068155 0.007623
46 0.032332 0.019035
47 2.319783 0.7871785
48 0.0043415 0.0087115
49 2.8048020000000005 0.974482
50 0.0059915 0.00592
51 3.2446635 1.477989
52 6.7204525 3.0568125
53 0.022841 0.0161559999999999
54 0.0035405 0.0041624999999999
55 0.0048875 0.0063999999999999
56 1.396866 0.2231485
57 0.005292 0.004999
59 19.197451 1.4196895
60 0.6824475 0.156359
61 0.035636 0.0218114999999999
62 0.019071 0.008186
63 0.0114415 0.0094204999999999
64 0.0549015 0.019242
65 0.0178219999999999 0.016237
66 0.019036 0.0177435
67 0.007645 0.011356
68 21.819127 21.150082
69 1.9588715 2.101297
70 5.966114 1.6391065
71 1.2529180000000002 1.0662445
72 0.1668255 0.0287004999999999
73 0.046832 0.0331675
74 1.5803760000000002 0.712209
75 0.1249434999999999 0.090146
76 0.022117 0.0253595
77 0.2775625 0.1037339999999999
78 0.0514605 0.0119025
79 0.1228 0.051487
80 0.0191185 0.024046
81 0.049834 0.0154125
82 0.0234839999999999 0.0244245
83 0.0271389999999999 0.0267765
84 0.6909304999999999 0.115087
85 0.0634435 0.1174495
86 0.0123255 0.0143895
87 0.0149404999999999 0.0147925
88 0.1820764999999999 0.134338
89 0.018426 0.021093
90 0.0095895 0.0142475
91 0.0540855 0.054314
92 0.0028695 0.0076895
93 0.111005 0.026387
94 0.0565015 0.017182
95 0.124332 0.079411
96 0.1899195 0.096893
97 2.7731240000000006 0.7898195
98 0.7888354999999998 0.5046759999999999
99 0.2165225 0.028841
100 0.01106 0.015874
101 0.0232795 0.027051
102 0.0858555 0.058101
103 0.3907575000000001 0.0571335
104 1.2569295000000005 0.185887
105 11.693462 2.4764195
106 0.086788 0.0251035
107 51.775682 6.581871
108 60.85248450000001 7.2909045
109 0.081522 0.0216365
110 0.0524095 0.020971
111 0.1900625 0.042982
112 0.1340835 0.0306475
113 0.3614314999999999 0.2241365
114 0.5719785 0.279378
115 0.5357239999999999 0.5734785
116 0.0669259999999999 0.0175345
117 0.0134989999999999 0.0192705
118 0.0156294999999999 0.0232455
119 0.054923 0.0343025
121 0.0553955 0.0329745
123 1.461449 1.9465075
124 0.1638934999999999 0.068554
125 0.0130645 0.0104795
126 201.980072 43.031063
127 0.0400834999999999 0.01612
128 0.038263 0.0188815
129 0.05045 0.0238805
130 0.0116165 0.0127045
131 0.3055875 0.0921235
132 0.0223105 0.016043
133 0.558373 0.168568
134 0.008757 0.0125065
135 29.949509 29.596239
136 6.937784 3.386536
137 0.010115 0.01013
138 1.292344 0.2202385
139 0.3886575 0.092001
140 11.739131 2.7746055
141 10.408594 5.7203345
142 7.2617245 5.012924
143 16.4434465 3.9279975
144 0.4127775 0.3355865
145 0.0422585 0.0184225
146 0.0652435 0.0350334999999999


==> data-revision/statsceb_jointime_dfbin_vs_sya.dat <==
query hashjoin_time_dfbin hashjoin_time_sya well_behaved
1 0.001130559 0.0009269785 True
2 0.1387181939999999 0.0173481665 True
3 0.021823844 0.0044086084999999 True
4 0.0188981035 0.005203986 True
5 0.085665596 0.013241163 True
6 0.006329246 0.0021187345 True
7 0.0098657775 0.008171495 True
8 0.0075858695 0.0064190555 True
9 0.0147160919999999 0.0087292889999999 True
10 0.028716894 0.004729384 True
11 0.006588413 0.0036132619999999 True
12 0.0122552075 0.005982002 True
13 0.0060163049999999 0.0034161854999999 True
14 0.00211729 0.002128227 True
15 0.1276104955 0.0192052515 True
16 0.006102345 0.003796278 True
17 0.0025853129999999 0.0025216915 True
18 0.003672728 0.003174153 True
19 0.0015291395 0.001244025 True
20 0.0065850609999999 0.0062532225 True
21 0.0075717925 0.0046719834999999 True
22 0.029349642 0.0066036839999999 True
23 0.003898292 0.0023447464999999 True
24 0.0009542779999999 0.0009400034999999 True
25 0.006361785 0.0042188749999999 True
26 0.0037170874999999 0.002341179 True
27 0.009703446 0.0042587549999999 True
28 0.7673155919999999 0.0657664 False
29 0.0125610764999999 0.007003675 True
30 2.8590713535 0.4170735885 True
31 0.0582932824999999 0.0113455165 True
32 0.24447273 0.033749355 True
33 0.0026675625 0.002505811 True
34 7.2162884395 1.033641404 True
35 0.032745664 0.0079288455 True
36 0.0032229055 0.0026913824999999 True
37 0.0210375679999999 0.0073379975 True
38 3.371074639 0.1693762555 True
39 0.0257647959999999 0.007450891 True
40 0.0023005344999999 0.0019388855 True
41 0.001188094 0.0010813384999999 True
42 0.0232043374999999 0.019164308 False
43 0.105271803 0.015561462 True
44 0.0264844565 0.007875182 True
45 0.0017744249999999 0.0014577725 True
46 0.0096652785 0.0057620759999999 True
47 0.7729242795 0.108796739 True
48 0.0024825015 0.0024838309999999 True
49 0.965811993 0.033297696 True
50 0.0012732009999999 0.0012903015 True
51 1.4567367045000004 0.158350519 True
52 3.0273253885 0.4103112705 True
53 0.0122288294999999 0.009793396 False
54 0.0016050679999999 0.0021983695 False
55 0.0021083889999999 0.0020605464999999 True
56 0.217887429 0.0919630775 True
57 0.0013956575 0.0015161604999999 True
59 1.399212523 0.46312287 True
60 0.15048944 0.0641743995 False
61 0.0135080885 0.0106978514999999 False
62 0.0036441645 0.003923336 False
63 0.0031647834999999 0.0024814619999999 False
64 0.0095490395 0.010114413 False
65 0.007100469 0.00470909 False
66 0.0071662894999999 0.006469667 True
67 0.0024532654999999 0.0023927985 False
68 21.043259279000004 4.447286628 False
69 2.0768752065 0.769031969 False
70 1.6160063875 0.313638981 False
71 1.0509715555 0.20987545 True
72 0.0219959089999999 0.0114686225 False
73 0.0238895265 0.0127372045 False
74 0.6975534775 0.306109725 False
75 0.0809310585 0.0321635505 False
76 0.0180489724999999 0.0131940765 False
77 0.0964436349999999 0.025603818 True
78 0.0079168244999999 0.006063142 False
79 0.0448267185 0.0227940035 False
80 0.018819959 0.0058992414999999 True
81 0.012063472 0.0040878939999999 True
82 0.018548067 0.0078543755 True
83 0.022646726 0.0086597939999999 True
84 0.1081057194999999 0.018697822 True
85 0.1128008475 0.0183834245 True
86 0.0109452945 0.0099598055 True
87 0.0117830554999999 0.0054251315 True
88 0.128097402 0.0193966115 True
89 0.018342217 0.00710536 True
90 0.0092909065 0.0051462429999999 True
91 0.0489072975 0.011291526 True
92 0.005291801 0.0047365854999999 True
93 0.0234787775 0.0055623645 True
94 0.0152412825 0.004949763 True
95 0.0763786975 0.016183724 True
96 0.086905432 0.0144691015 True
97 0.7775549955000001 0.1072513049999999 True
98 0.4972317189999999 0.0720259269999999 True
99 0.0241387275 0.0060382389999999 True
100 0.0119775914999999 0.0107519715 True
101 0.020100329 0.012856986 False
102 0.0536925685 0.0169714615 False
103 0.0533952515 0.0088449575 True
104 0.176586678 0.0259801835 True
105 2.4574604775000006 0.3455646175 True
106 0.0176754645 0.0059414475 True
107 6.538172323 1.0052687285 True
108 7.249666092 1.0394693174999998 True
109 0.016581203 0.0067540875 True
110 0.0164484265 0.0070969615 True
111 0.0366360725 0.0091578969999999 True
112 0.026248265 0.008545679 True
113 0.21574913 0.0344737575 True
114 0.2686850869999999 0.034833258 True
115 0.5607876930000001 0.0785869234999999 True
116 0.0102074124999999 0.0042990875 True
117 0.0121568035 0.0113130019999999 True
118 0.016868246 0.0145605619999999 True
119 0.0288943945 0.0066389685 True
121 0.023643021 0.005817551 True
123 1.9213412845 0.2703136559999999 True
124 0.061435906 0.0126472844999999 True
125 0.004246936 0.002653786 True
126 42.6782975975 5.5333499845 True
127 0.008814363 0.0062963269999999 True
128 0.0095198185 0.0057553624999999 True
129 0.0153193234999999 0.0071360864999999 True
130 0.0055766615 0.0051055065 False
131 0.080357772 0.0089328665 True
132 0.0066077975 0.0045097395 True
133 0.1579836505 0.0252486974999999 True
134 0.0036699435 0.0037953955 True
135 29.435748636 3.823946928 True
136 3.3525684130000006 0.4449718279999999 True
137 0.0045883345 0.005033637 False
138 0.2138004235 0.0905165325 True
139 0.086823166 0.0287580959999999 False
140 2.7411663305 0.8221155909999999 False
141 5.6447213745 1.7593603360000003 False
142 4.965098863499999 2.1094916610000003 False
143 3.890230834000001 0.611338752 False
144 0.325982357 0.0831289519999999 True
145 0.0112134345 0.0086565974999999 False
146 0.0252473869999999 0.0302023384999999 False

==> data-revision/statsceb_jointime_duckdbbin_vs_dfbin.dat <==
query hashjoin_time_duckdbbin hashjoin_time_dfbin
1 0.0004805 0.001130559
2 0.1587305 0.1387181939999999
3 0.105548 0.021823844
4 0.0156085 0.0188981035
5 0.4040525 0.085665596
6 0.0074355 0.006329246
7 0.0079615 0.0098657775
8 0.0069555 0.0075858695
9 0.010756 0.0147160919999999
10 0.0867375 0.028716894
11 0.007508 0.006588413
12 0.014841 0.0122552075
13 0.0129055 0.0060163049999999
14 0.00272 0.00211729
15 0.1654224999999999 0.1276104955
16 0.0058709999999999 0.006102345
17 0.0053795 0.0025853129999999
18 0.004139 0.003672728
19 0.0020255 0.0015291395
20 0.0021704999999999 0.0065850609999999
21 0.002471 0.0075717925
22 0.1025415 0.029349642
23 0.0063625 0.003898292
24 0.001107 0.0009542779999999
25 0.016125 0.006361785
26 0.009471 0.0037170874999999
27 0.0135804999999999 0.009703446
28 0.237957 0.7673155919999999
29 0.015539 0.0125610764999999
30 18.324093000000005 2.8590713535
31 0.3901354999999999 0.0582932824999999
32 2.0166215000000003 0.24447273
33 0.002359 0.0026675625
34 54.295836 7.2162884395
35 0.2215625 0.032745664
36 0.0074465 0.0032229055
37 0.058169 0.0210375679999999
38 15.876788 3.371074639
39 0.085996 0.0257647959999999
40 0.003398 0.0023005344999999
41 0.0010075 0.001188094
42 0.0151934999999999 0.0232043374999999
43 0.2976229999999999 0.105271803
44 0.1279285 0.0264844565
45 0.0040865 0.0017744249999999
46 0.0269245 0.0096652785
47 2.3057570000000003 0.7729242795
48 0.0021685 0.0024825015
49 2.6882735 0.965811993
50 0.0031355 0.0012732009999999
51 3.212348 1.4567367045000004
52 6.68539 3.0273253885
53 0.0211444999999999 0.0122288294999999
54 0.0022155 0.0016050679999999
55 0.003504 0.0021083889999999
56 1.3948394999999998 0.217887429
57 0.003652 0.0013956575
59 19.188132000000003 1.399212523
60 0.6795659999999999 0.15048944
61 0.0308475 0.0135080885
62 0.0168145 0.0036441645
63 0.007426 0.0031647834999999
64 0.0491795 0.0095490395
65 0.0131875 0.007100469
66 0.0128745 0.0071662894999999
67 0.0032345 0.0024532654999999
68 21.618776 21.043259279000004
69 1.930562 2.0768752065
70 5.954321 1.6160063875
71 1.238192 1.0509715555
72 0.1642795 0.0219959089999999
73 0.0429525 0.0238895265
74 1.5712255000000002 0.6975534775
75 0.1210894999999999 0.0809310585
76 0.0179165 0.0180489724999999
77 0.2732685 0.0964436349999999
78 0.049251 0.0079168244999999
79 0.1184295 0.0448267185
80 0.017393 0.018819959
81 0.0480615 0.012063472
82 0.0215125 0.018548067
83 0.0253185 0.022646726
84 0.686299 0.1081057194999999
85 0.0583865 0.1128008475
86 0.0109595 0.0109452945
87 0.0139825 0.0117830554999999
88 0.1791285 0.128097402
89 0.0173935 0.018342217
90 0.0082445 0.0092909065
91 0.052239 0.0489072975
92 0.0021715 0.005291801
93 0.1094755 0.0234787775
94 0.055421 0.0152412825
95 0.121216 0.0763786975
96 0.186113 0.086905432
97 2.7654515 0.7775549955000001
98 0.776176 0.4972317189999999
99 0.213275 0.0241387275
100 0.0093955 0.0119775914999999
101 0.020071 0.020100329
102 0.0831155 0.0536925685
103 0.388034 0.0533952515
104 1.2486585 0.176586678
105 11.6545735 2.4574604775000006
106 0.082336 0.0176754645
107 51.749297 6.538172323
108 60.82676150000001 7.249666092
109 0.077066 0.016581203
110 0.049871 0.0164484265
111 0.1853885 0.0366360725
112 0.130194 0.026248265
113 0.3557205 0.21574913
114 0.565811 0.2686850869999999
115 0.5226559999999999 0.5607876930000001
116 0.064394 0.0102074124999999
117 0.0104374999999999 0.0121568035
118 0.0120279999999999 0.016868246
119 0.0520835 0.0288943945
121 0.051638 0.023643021
123 1.430324 1.9213412845
124 0.1585585 0.061435906
125 0.0089295 0.004246936
126 201.8209355 42.6782975975
127 0.0361154999999999 0.008814363
128 0.0327444999999999 0.0095198185
129 0.0461335 0.0153193234999999
130 0.0089995 0.0055766615
131 0.2937325 0.080357772
132 0.0169675 0.0066077975
133 0.5529405000000001 0.1579836505
134 0.005508 0.0036699435
135 29.377528 29.435748636
136 6.893126 3.3525684130000006
137 0.0083705 0.0045883345
138 1.2899675 0.2138004235
139 0.385533 0.086823166
140 11.7248315 2.7411663305
141 10.356593 5.6447213745
142 7.1971215 4.965098863499999
143 16.4248585 3.890230834000001
144 0.406124 0.325982357
145 0.0369619999999999 0.0112134345
146 0.0610355 0.0252473869999999

